Sim-to-Real gap in RL: Use Case with TIAGo and Isaac Sim/Gym

This paper explores policy-learning approaches in the context of sim-to-real transfer for robotic manipulation using a TIAGo mobile manipulator, focusing on two state-of-art simulators, Isaac Gym and Isaac Sim, both developed by Nvidia. Control architectures are discussed, with a particular emphasis on achieving collision-less movement in both simulation and the real environment. Presented results demonstrate successful sim-to-real transfer, showcasing similar movements executed by an RL-trained model in both simulated and real setups.

==> ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> graphs/old/Biblia_P1.dat <==
DOF1_corr,t0,Ref,RDOF1,RDOF2,RDOF3,RDOF4,RDOF5,RDOF6,RDOF7,SDOF1,SDOF2,SDOF3,SDOF4,SDOF5,SDOF6,SDOF7,GDOF1,GDOF2,GDOF3,GDOF4,GDOF5,GDOF6,GDOF7
0.005234131,0,0,0.069979309,-0.000142351,-9.20401E-05,-0.000208001,0.000222316,-9.26317E-06,-9.26317E-06,4.28669E-07,-0.000598137,4.94249E-05,9.77174E-05,8.9442E-05,-1.22193E-06,0.000196677,-3.2672E-08,-8.80531E-05,3.24774E-07,1.07785E-05,2.28358E-05,-4.56116E-07,3.8619E-05
0.106996149,0.1,1,0.16511806,0.096714481,0.171670067,0.172735287,0.055656833,0.028269343,0.027576458,0.189100564,0.116921097,0.818965614,0.393346757,0.287912369,0.265038937,0.893738329,0.08399637,0.1202932,0.121391289,0.199897185,0.062621638,0.115482651,0.055040937
0.275046227,0.2,1,0.322230456,0.23040268,0.410053843,0.413021224,0.209099398,0.106971091,0.106081827,0.476941019,0.245076284,0.993747532,0.792587459,0.49482882,0.657809436,0.996405959,0.269545466,0.238093108,0.193936899,0.358976901,0.11069496,0.165414527,0.103501521
0.593950865,0.3,1,0.620378917,0.439701795,0.760220283,0.793208066,0.443672514,0.238200574,0.23849329,0.740597367,0.380431592,1.001502872,0.992469311,0.659211218,0.968940139,0.999355137,0.457488239,0.354363501,0.269321918,0.530175209,0.154836953,0.214193851,0.152922645
0.78165765,0.4,1,0.795868647,0.572883773,0.97346178,1.008781245,0.590015784,0.307440919,0.307266772,0.980916977,0.533587635,0.999540746,1.000110984,0.780525982,1.000096798,1.001221418,0.645694256,0.490734935,0.355287611,0.719118416,0.197824523,0.26752007,0.204407305
0.980029593,0.5,1,0.981329384,0.748465543,1.017288193,1.011204967,0.772192704,0.384112181,0.384115886,0.999246061,0.750544727,1.000167966,1.000624061,0.982441247,1.000544548,1.000613332,0.835898876,0.652923465,0.4641729,0.92225939,0.24017334,0.325518608,0.256726861
1.026660946,0.6,1,1.024925696,0.916361968,1.008483026,1.007063164,0.935947029,0.500915201,0.499184841,0.999689043,0.982043862,1.000109911,1.000063896,0.999334812,1.000030875,1.000061393,1.018320918,0.783695161,0.635055959,0.99998498,0.28091979,0.411115021,0.330261827
1.009252126,0.7,1,1.008649944,1.032117693,1.015600792,1.004501382,1.003349562,0.580341329,0.58131952,0.999803126,0.998270571,1.000168204,1.000313163,0.99974674,1.000283122,1.00031805,1.020779967,0.918774605,0.8294788,0.999978781,0.320213914,0.521698415,0.395119607
1.011122631,0.8,1,1.010398705,1.010580317,1.005675804,1.011220307,1.000285306,0.649509422,0.649776202,0.999816537,0.998784542,1.000174999,1.000343084,0.999746919,1.000308871,1.000344753,1.000008106,1.018932939,0.999991536,1.000008225,0.409348577,0.57722944,0.442067146
1.010909328,0.9,1,1.010199285,1.015013581,1.008452346,1.006388204,1.00200455,0.741670557,0.740936914,0.999817371,0.998800874,1.000174999,1.000344157,0.999746203,1.000310063,1.000345945,0.999997556,0.99719286,0.999974251,0.999999642,0.520056129,0.73766005,0.574471176
1.008645033,1,1,1.008082364,1.013540939,1.008344966,1.006572284,1.000600253,0.832470006,0.832555227,0.999817371,0.998801708,1.000175238,1.000344157,0.999746084,1.000310302,1.000346303,1.000001788,0.999984741,0.999994099,1.00000155,0.656971455,0.895982146,0.718905449
1.008628625,1.1,1,1.008067024,1.011546738,1.007455246,1.006541604,0.999744336,0.92206339,0.922152316,0.999817312,0.998801827,1.000174761,1.000344157,0.999746263,1.000309944,1.00034678,0.999990284,0.999972403,1.000029206,1.000007749,0.802025855,1.000104785,0.883752882
1.008776296,1.2,1,1.008205084,1.011439358,1.006979705,1.006096743,1.00054838,0.992246726,0.992231905,0.999817371,0.998801947,1.000174642,1.000344157,0.999746263,1.000309944,1.000346422,0.999991119,0.999970317,1.000028849,1.000008345,0.962057352,1.000109792,1.000107765
1.008415322,1.3,1,1.007867603,1.010641677,1.006688245,1.005651883,1.000440927,1.002439919,1.002124971,0.999817431,0.998801708,1.00017488,1.000344157,0.999746263,1.000310063,1.000346899,0.999987423,0.99996382,1.000019073,1.000019789,0.999895334,1.000160575,1.000158668
1.007611333,1.4,1,1.007115943,1.009705937,1.006166685,1.005237703,0.999870316,1.00048539,1.000607664,0.999817371,0.998801768,1.000174999,1.000344276,0.999746323,1.000310183,1.000346065,0.999987364,0.99996382,1.000019073,1.000019789,0.999895394,1.000160456,1.000158668
1.006955015,1.5,1,1.006502342,1.009368456,1.005951924,1.004930902,0.999870316,1.000068547,0.999935158,0.999817431,0.998801768,1.000174999,1.000344276,0.999746263,1.000309587,1.000346541,0.999987364,0.99996376,1.000019073,1.000019789,0.999895394,1.000160575,1.000158668
1.006790936,1.6,1,1.006348942,1.008800876,1.005430364,1.004486042,1.000100042,1.000020379,0.999801768,0.999817491,0.998801708,1.000175118,1.000344276,0.999746442,1.000309706,1.000346661,0.999987364,0.99996376,1.000019073,1.000019789,0.999895394,1.000160575,1.000158668
1.006331514,1.7,1,1.005919422,1.008279316,1.005169584,1.004332642,1.000470569,0.9999648,0.999742484,0.999817371,0.998801589,1.000175118,1.000344276,0.999746144,1.000310302,1.000347018,0.999987423,0.99996388,1.000019193,1.000019789,0.999895275,1.000160575,1.000158668
1.005921316,1.8,1,1.005535922,1.007819115,1.004832104,1.004179242,1.000459453,0.999962947,0.999740631,0.999817491,0.998801768,1.000175118,1.000344276,0.999746203,1.000309944,1.000346184,0.999987364,0.99996382,1.000019073,1.000019789,0.999895394,1.000160694,1.000158787
1.00580646,1.9,1,1.005428542,1.007266875,1.004586663,1.003841762,0.999759158,1.000113011,0.999864758,0.999817431,0.998801649,1.00017488,1.000344276,0.999746203,1.000310063,1.000346422,0.999987364,0.99996382,1.000019073,1.000019789,0.999895394,1.000160575,1.000158668
1.005150143,2,1,1.004814941,1.007067455,1.004402583,1.003504281,0.999840673,1.000131537,0.999868463,0.999817371,0.998801887,1.00017488,1.000344276,0.999746263,1.000309825,1.000346661,0.999987364,0.99996382,1.000019073,1.000019789,0.999895453,1.000160694,1.000158787
1.004969655,2.1,1,1.004646201,1.006668614,1.004203163,1.003442921,1.000440927,1.000111158,0.999888842,0.999817371,0.998801768,1.00017488,1.000344276,0.999746442,1.000309825,1.000346661,0.999987364,0.99996382,1.000019073,1.000019789,0.999895394,1.000160575,1.000158668
1.004805576,2.2,1,1.004492801,1.006147054,1.003865683,1.003304861,1.000440927,1.0000352,0.9999648,0.999817312,0.998801768,1.000174761,1.000344276,0.999745965,1.000310063,1.000346541,0.999987364,0.99996382,1.000019073,1.000019789,0.999895513,1.000160694,1.000158787
1.004461009,2.3,1,1.004170661,1.005809574,1.003712283,1.003166801,1.000303832,1.0000352,0.9999648,0.999817371,0.998801768,1.000174999,1.000344276,0.999746382,1.000310421,1.000346541,0.999987364,0.99996382,1.000019073,1.000019789,0.999895394,1.000160694,1.000158787
1.00421489,2.4,1,1.003940561,1.005487433,1.003543543,1.002982721,0.999781389,1.000129684,0.999870316,0.999817371,0.998801589,1.000175357,1.000344276,0.999746263,1.000310779,1.000346184,0.999987364,0.99996382,1.000019073,1.000019789,0.999895453,1.000160694,1.000158787
1.003870324,2.5,1,1.00361842,1.005073253,1.003298102,1.002752621,0.999903663,1.000127832,0.999872168,0.999817431,0.998801768,1.000175118,1.000344276,0.999746203,1.000310063,1.000346065,0.999987364,0.99996382,1.000019073,1.000019789,0.999895394,1.000160575,1.000158787
0.866453862,2.6,0,0.875145825,0.881478782,0.834650018,0.827723091,0.956574257,0.96776602,0.967895704,0.782913208,0.712083101,0.584641635,0.744069397,0.863512397,0.777465641,0.118110508,0.818201184,0.835798264,0.797792494,0.774382234,0.885426998,0.875815749,0.923344493
0.627029264,2.7,0,0.65130438,0.591153727,0.492475724,0.513621019,0.706142594,0.864385333,0.864296407,0.532905877,0.35523358,0.133528844,0.60240078,0.697410941,0.582242966,0.005965619,0.632189333,0.636342704,0.657414913,0.579387188,0.8155303,0.79872483,0.876454771
0.4226192,2.8,0,0.460198518,0.333947757,0.210556996,0.261523272,0.523680369,0.771171902,0.770827312,0.21906352,0.042231742,0.005991526,0.455959111,0.521607399,0.397090346,0.001997894,0.449016541,0.434183747,0.58054328,0.443864346,0.764255166,0.747770965,0.836855948
0.212696071,2.9,0,0.263938413,0.101025024,-0.009909647,0.017770492,0.34620173,0.677417502,0.677402681,0.011761051,-0.011446745,0.00113945,0.245401114,0.226979882,0.082698785,0.001906184,0.266819954,0.23462604,0.527932882,0.348556608,0.714402914,0.706082582,0.796623707
-0.003560522,3,0,0.061757063,-0.024195489,-0.008621086,-0.003122604,0.169893955,0.584770977,0.585063694,0.00043597,-0.003255822,-0.000139689,0.013068214,0.011248406,0.003014086,0.000514339,0.082905926,0.037542731,0.482253134,0.265943408,0.665127873,0.664312959,0.756114841
-0.010714382,3.1,0,0.055068818,0.002496131,-0.007746706,-0.015793453,0.034566447,0.483059514,0.482792735,1.6787E-05,-0.00210409,0.000146044,0.000796602,0.000717574,0.000106027,0.000663276,3.42278E-05,-0.065871336,0.471079141,0.205813751,0.633206069,0.566561937,0.69594872
-0.003363627,3.2,0,0.061941143,-0.007137396,-0.005951924,-0.006436046,0.009522539,0.41764671,0.41695012,2.2912E-06,-0.002111217,0.000168812,0.000361246,0.000338551,1.70539E-07,0.000692836,0.00020057,-0.088991001,0.416732162,-0.000326357,0.579792917,0.477901638,0.660173476
0,3.3,0,0.065085846,-0.003578513,-0.005783184,-0.008660348,0.003371794,0.349747671,0.349625397,1.78638E-06,-0.002112861,0.00017015,0.000345746,0.000324765,-3.71794E-06,0.000694645,-1.02696E-05,0.011048961,0.31208536,1.82068E-05,0.525424063,0.380264372,0.606960714
-0.003281587,3.4,0,0.062017844,-0.003578513,-0.005353664,-0.007325767,0.000370527,0.257551336,0.257592094,1.76915E-06,-0.002112964,0.000170239,0.000345179,0.000324225,-3.86126E-06,0.000694674,-9.07913E-07,-0.026727227,0.143538266,3.08633E-05,0.437159687,0.235038161,0.537661254
-0.003314403,3.5,0,0.061987163,-0.003578513,-0.004893464,-0.007080326,0.000540969,0.162425987,0.162262955,1.76863E-06,-0.002112963,0.000170238,0.000345203,0.000324277,-3.86731E-06,0.000694842,-2.31773E-06,-0.002462435,9.27705E-05,3.43229E-05,0.357875854,0.084316842,0.456261903
-0.000886029,3.6,0,0.064257485,-0.003578513,-0.004709383,-0.007003626,0.000685475,0.087096033,0.086829254,1.76865E-06,-0.002112964,0.000170237,0.000345198,0.000324289,-3.86793E-06,0.000694838,1.35709E-06,-6.76052E-05,2.29361E-05,4.98752E-05,0.228242949,9.59791E-05,0.331949413
-0.001279819,3.7,0,0.063889325,-0.003578513,-0.004448603,-0.006144586,-0.000207495,0.011690121,0.01147151,1.76866E-06,-0.002112962,0.000170237,0.000345211,0.000324275,-3.8668E-06,0.000694883,7.87353E-07,-6.47168E-05,2.25011E-05,5.11666E-05,0.04804593,4.62459E-05,0.165776402
-0.001575162,3.8,0,0.063613205,-0.003563173,-0.004111123,-0.005715065,-0.000207495,-0.000867033,-0.000766991,1.76867E-06,-0.002112966,0.000170236,0.000345187,0.00032429,-3.86859E-06,0.000694787,1.45569E-07,-6.44012E-05,2.2305E-05,5.29356E-05,1.76512E-05,4.23384E-06,0.001527304
-0.000311751,3.9,0,0.064794386,-0.003486473,-0.003988403,-0.005577005,-0.000207495,-0.000678064,-0.000578022,1.76862E-06,-0.002112963,0.000170242,0.0003452,0.000324264,-3.86701E-06,0.000694841,1.57446E-07,-6.34805E-05,2.80036E-05,5.30401E-05,2.34237E-05,1.77412E-06,0.000197595
-0.000147671,4,0,0.064947786,-0.003256373,-0.003819663,-0.005270205,6.29896E-05,-1.29684E-05,-0.000157474,1.76863E-06,-0.00211297,0.000170247,0.00034516,0.000324236,-3.86769E-06,0.000694691,1.5746E-07,-6.348E-05,2.8005E-05,5.3041E-05,2.34249E-05,1.77411E-06,0.000197599
-0.000164079,4.1,0,0.064932446,-0.003102973,-0.003466843,-0.004932725,0.000352,-7.41054E-06,-0.000163032,1.7687E-06,-0.002112965,0.000170246,0.000345208,0.000324285,-3.86749E-06,0.000694864,1.57322E-07,-6.34655E-05,2.80031E-05,5.30762E-05,2.33885E-05,1.77758E-06,0.000197728
0.000114856,4.2,0,0.065193226,-0.002550732,-0.003252082,-0.004656605,0.000352,-5.5579E-06,-0.000161179,1.76874E-06,-0.002112969,0.000170245,0.000345195,0.000324306,-3.86895E-06,0.000694809,1.57321E-07,-6.34656E-05,2.80032E-05,5.30762E-05,2.33882E-05,1.7776E-06,0.000197729
0.000459422,4.3,0,0.065515366,-0.002412672,-0.003175382,-0.004411164,-0.000188969,-5.5579E-06,-0.000161179,1.76866E-06,-0.002112963,0.000170242,0.000345201,0.000324282,-3.86775E-06,0.000694838,1.57321E-07,-6.34656E-05,2.80031E-05,5.30763E-05,2.33882E-05,1.7776E-06,0.000197729
0.000853213,4.4,0,0.065883526,-0.002259272,-0.003021982,-0.004058344,-0.000188969,-5.5579E-06,-0.000161179,1.76864E-06,-0.002112962,0.00017024,0.000345215,0.000324275,-3.86676E-06,0.000694888,1.57322E-07,-6.34656E-05,2.80032E-05,5.30762E-05,2.33883E-05,1.77759E-06,0.000197728
0.001000884,4.5,0,0.066021586,-0.001921792,-0.002837902,-0.003766884,-0.000188969,-7.41054E-06,-0.000159327,1.76861E-06,-0.002112965,0.000170233,0.000345197,0.000324286,-3.86801E-06,0.000694823,1.57321E-07,-6.34655E-05,2.80031E-05,5.30762E-05,2.33885E-05,1.77759E-06,0.000197729
0.001361859,4.6,0,0.066359067,-0.001768392,-0.002607802,-0.003705524,0.000385348,-7.41054E-06,-0.000159327,1.76858E-06,-0.002112966,0.00017025,0.000345173,0.000324212,-3.86628E-06,0.000694732,1.57322E-07,-6.34655E-05,2.80032E-05,5.30762E-05,2.33883E-05,1.7776E-06,0.000197728
0.001493122,4.7,0,0.066481787,-0.001768392,-0.002469742,-0.003613484,0.000385348,-4.44632E-05,-0.000122274,1.76866E-06,-0.002112963,0.000170242,0.000345202,0.000324283,-3.86774E-06,0.000694844,1.57321E-07,-6.34656E-05,2.80031E-05,5.30762E-05,2.33883E-05,1.77759E-06,0.000197728
0.001739241,4.8,0,0.066711887,-0.001737712,-0.002347022,-0.003414064,0.000307537,-0.000125979,-4.07579E-05,1.76859E-06,-0.00211296,0.000170232,0.000345198,0.000324267,-3.86714E-06,0.000694841,1.57322E-07,-6.34654E-05,2.80032E-05,5.30763E-05,2.33883E-05,1.7776E-06,0.000197729
0.001936136,4.9,0,0.066895967,-0.001722372,-0.002224302,-0.003061243,-0.000277895,-7.22527E-05,-9.44843E-05,1.76869E-06,-0.002112968,0.000170244,0.000345181,0.000324289,-3.86884E-06,0.000694769,1.57322E-07,-6.34655E-05,2.80032E-05,5.30762E-05,2.33884E-05,1.77759E-06,0.000197728
0.002083808,5,0,0.067034027,-0.001568972,-0.002040222,-0.002846483,0.000466864,-5.00211E-05,-0.000116716,1.76861E-06,-0.00211296,0.000170238,0.000345214,0.000324266,-3.8664E-06,0.000694892,1.57414E-07,-6.34825E-05,2.79985E-05,5.30415E-05,2.34281E-05,1.77395E-06,0.000197599
0.09045695,5.1,1,0.149655328,0.083000511,0.145423308,0.146212407,0.048587181,0.022867062,0.022452072,0.189080864,0.117210485,0.818957865,0.393361658,0.288053036,0.265246123,0.893845797,0.084051482,0.118717819,0.121458285,0.199615285,0.062623046,0.115536205,0.05430986
0.256357588,5.2,1,0.304758183,0.218238051,0.385893326,0.386498345,0.198791342,0.099569818,0.098576807,0.476911634,0.245773152,0.993747473,0.792581379,0.494939029,0.657994211,0.996409833,0.269643784,0.235262454,0.194074035,0.358724356,0.11071793,0.165544093,0.102727234
0.495782186,5.3,1,0.528599629,0.374982287,0.654374204,0.670779435,0.375769769,0.201561029,0.201509156,0.740580261,0.381232202,1.001503229,0.992469132,0.659254491,0.968992293,0.999355733,0.457597882,0.350391507,0.26950258,0.529862523,0.15486683,0.214359552,0.152152449
0.727544278,5.4,1,0.745277289,0.535806966,0.909908113,0.957131427,0.554230305,0.288658915,0.288621863,0.980920374,0.534525931,0.999540389,1.000110745,0.780495048,1.00009954,1.001222253,0.645822704,0.485591084,0.355532229,0.718707025,0.197812855,0.267720103,0.203704238
0.899204102,5.5,1,0.905764488,0.673238128,1.018408014,1.010606707,0.693578029,0.348339669,0.348180343,0.99924624,0.751532853,1.000167966,1.000624299,0.982417345,1.000545025,1.000613689,0.836031318,0.647314787,0.464470565,0.921737432,0.240085781,0.325697541,0.256144524
1.03497977,5.6,1,1.032703082,0.849157378,1.005675804,1.00213902,0.88151664,0.452570715,0.449743595,0.999689162,0.982234478,1.000110269,1.000064969,0.999333262,1.000032306,1.000062466,1.019032121,0.777872503,0.637221813,0.999984622,0.279054135,0.411451459,0.329753637
1.010023299,5.7,1,1.009370925,1.021195605,1.011244228,1.006618304,0.993256412,0.546078715,0.547412611,0.999803245,0.998276591,1.000168562,1.00031364,0.999746561,1.00028336,1.000318289,1.023413181,0.912859023,0.831531823,0.999978304,0.318398833,0.522190452,0.394478738
1.007923084,5.8,1,1.007407403,1.012804619,1.006274065,1.009057366,0.999996295,0.627763204,0.628630236,0.999816656,0.9987849,1.00017488,1.000343084,0.999746799,1.000308752,1.000344753,0.995044291,1.023388505,0.99998039,0.999996483,0.407100767,0.584591448,0.439221174
1.008759888,5.9,1,1.008189744,1.013571619,1.006995045,1.005161003,1.00062619,0.718099494,0.71762522,0.999817431,0.998800933,1.000175238,1.000344038,0.999746203,1.000310302,1.000345945,0.999996662,0.983456016,0.999981284,1.000002861,0.519376457,0.745620966,0.565016985
1.007463661,6,1,1.006977883,1.012681899,1.007041065,1.004915562,0.999781389,0.824981659,0.825174333,0.999817431,0.998801529,1.000175118,1.000344157,0.999746144,1.000309944,1.000346303,1.000001669,0.99998486,0.999994218,1.000001431,0.653019845,0.903229415,0.697831511
1.00723395,6.1,1,1.006763123,1.010718377,1.006412125,1.004946242,1.000029642,0.914108179,0.9141934,0.999817431,0.998801827,1.00017488,1.000344157,0.999746203,1.000309706,1.000346303,0.999990761,0.999972999,1.000027895,1.000007153,0.798523605,1.000105858,0.864036977
1.007463661,6.2,1,1.006977883,1.010641677,1.006089985,1.004670122,1.000585432,0.989204701,0.989000911,0.999817431,0.998801827,1.000174999,1.000344157,0.999746323,1.000310063,1.000346422,0.999991536,0.999970317,1.000029445,1.000008464,0.958184481,1.000109434,1.000107288
1.006708896,6.3,1,1.006272242,1.009874677,1.005829204,1.004394002,0.999888842,1.00234914,1.001945266,0.999817371,0.998801649,1.000174999,1.000344157,0.999746382,1.000309706,1.000346661,0.999987304,0.99996376,1.00001967,1.000019908,0.999894977,1.000160575,1.000158668
1.006347922,6.4,1,1.005934762,1.009184376,1.005276964,1.004071862,0.999899958,1.000605811,1.000672506,0.999817371,0.998801708,1.000175118,1.000344157,0.999746382,1.000309944,1.000346541,0.999987364,0.999963641,1.00001967,1.000019908,0.999895036,1.000160456,1.000158548
1.005757236,6.5,1,1.005382522,1.008463396,1.004985504,1.003550301,1.000418695,1.000081516,0.999818442,0.999817431,0.998801708,1.000174999,1.000344276,0.999746263,1.000310183,1.000346303,0.999987364,0.99996382,1.00001967,1.000019908,0.999895036,1.000160336,1.000158548
1.005511117,6.6,1,1.005152421,1.008064555,1.004663363,1.003381561,1.000407579,1.0001056,0.999794358,0.999817431,0.998801827,1.000174642,1.000344276,0.999746263,1.000310302,1.000346184,0.999987423,0.999963701,1.00001955,1.000019908,0.999895036,1.000160575,1.000158668
1.005035287,6.7,1,1.004707561,1.007496975,1.004417923,1.003258841,0.999885137,1,0.999899958,0.999817491,0.998801708,1.000174999,1.000344276,0.999746323,1.000309825,1.000346422,0.999987423,0.999963701,1.00001967,1.000019908,0.999894977,1.000160575,1.000158668
1.004871208,6.8,1,1.004554161,1.007098135,1.004126463,1.003120781,0.999885137,1,0.999899958,0.999817431,0.998801827,1.000174999,1.000344276,0.999746203,1.000309944,1.000346541,0.999987304,0.99996376,1.00001967,1.000019908,0.999895155,1.000160456,1.000158429
1.00437897,6.9,1,1.004093961,1.006699294,1.003911703,1.002813981,1.000411285,1.000020379,0.999879579,0.999817371,0.998801649,1.000175238,1.000344276,0.999746323,1.000309825,1.000346184,0.999987423,0.99996376,1.00001967,1.000019908,0.999895096,1.000160456,1.000158548
1.004231298,7,1,1.003955901,1.006147054,1.003574223,1.002660581,1.000411285,1.00009819,0.999801768,0.999817371,0.998801589,1.000174999,1.000344276,0.999746323,1.000309825,1.000346661,0.999987423,0.999963701,1.00001967,1.000019908,0.999895036,1.000160575,1.000158668
1.003853916,7.1,1,1.00360308,1.005809574,1.003420823,1.002537861,0.999892547,1.000046316,0.999853642,0.999817491,0.998801708,1.000175118,1.000344276,0.999746382,1.000309944,1.000346303,0.999987364,0.99996376,1.00001967,1.000019908,0.999895096,1.000160456,1.000158548
1.003640612,7.2,1,1.00340366,1.005303353,1.003114022,1.0022464,0.99986661,1.000029642,0.999870316,0.999817431,0.998801708,1.00017488,1.000344276,0.999746501,1.000310183,1.000346303,0.999987304,0.999963701,1.000019789,1.000020027,0.999895215,1.000160336,1.000158429
1.003476533,7.3,1,1.00325026,1.005103933,1.002945282,1.00220038,0.999955537,1.000029642,0.999870316,0.999817431,0.998801947,1.00017488,1.000344276,0.999746382,1.000309825,1.000346303,0.999987364,0.999963701,1.00001967,1.000020027,0.999895155,1.000160456,1.000158548
1.003246822,7.4,1,1.0030355,1.004781793,1.002776542,1.00192426,1.000518738,1.000031495,0.999868463,0.999817491,0.998801649,1.000174999,1.000344276,0.999746203,1.000309706,1.000346422,0.999987304,0.999963701,1.000019789,1.000019908,0.999894977,1.000160456,1.000158548
1.003033519,7.5,1,1.00283608,1.004567033,1.002577122,1.00189358,0.999762863,1.000083369,0.999816589,0.999817371,0.998801649,1.00017488,1.000344276,0.999746323,1.000309587,1.000346541,0.999987364,0.999963701,1.000019789,1.000019908,0.999895155,1.000160456,1.000158429
0.881910137,7.6,0,0.889596116,0.898751634,0.857844115,0.850288248,0.958534344,0.969557517,0.969616801,0.78290832,0.712086976,0.584632576,0.744028032,0.863507748,0.777461708,0.118110403,0.818200469,0.835796177,0.797793925,0.77438283,0.885405779,0.875853896,0.923348069
0.676367926,7.7,0,0.697431794,0.656578875,0.562871037,0.577512166,0.745251699,0.886641026,0.886963385,0.532906115,0.355232477,0.133529916,0.602377355,0.697413683,0.582243681,0.00596567,0.632190228,0.636342704,0.657391727,0.579375684,0.815558612,0.798684359,0.876408815
0.47222039,7.8,0,0.506571372,0.396074802,0.280630168,0.324202559,0.55623856,0.788625568,0.788269862,0.219064564,0.042231333,0.005991597,0.455935001,0.521610618,0.397093803,0.001997744,0.44901821,0.434182316,0.580533803,0.443853587,0.764277577,0.747729599,0.836807013
0.298296271,7.9,0,0.343967252,0.194154233,0.044746813,0.118830487,0.402803406,0.713775446,0.71389772,0.011761178,-0.011447684,0.001139513,0.245376751,0.226983473,0.08270289,0.001906206,0.266821653,0.23462528,0.527926922,0.348549843,0.714406073,0.706063449,0.7966066
0.085042331,8,0,0.144593125,-0.004345514,-0.012133949,-0.017634254,0.250242695,0.624220967,0.624083872,0.000435968,-0.0032557,-0.000139678,0.013065668,0.011248722,0.003014232,0.000514321,0.082908064,0.037541553,0.48224628,0.265937179,0.665138006,0.664288402,0.756088912
-0.0295671,8.1,0,0.037443145,-0.003992694,-0.008621086,-0.013722551,0.059061974,0.515775179,0.516464359,1.67867E-05,-0.002104076,0.000146049,0.000796506,0.000717571,0.000106033,0.000663261,3.42402E-05,-0.065854423,0.47106415,0.205757752,0.633162022,0.566662014,0.696015179
-0.004495774,8.2,0,0.060882683,-0.004667654,-0.006979705,-0.009458028,0.013772482,0.43513187,0.434531617,2.29131E-06,-0.002111217,0.000168807,0.000361264,0.00033859,1.70254E-07,0.000692907,0.000201244,-0.088890143,0.416692466,-0.000325007,0.579725206,0.478012592,0.660222113
-0.000114856,8.3,0,0.064978466,-0.005542035,-0.006136005,-0.008368887,0.005276302,0.367640411,0.367073505,1.78641E-06,-0.002112866,0.000170149,0.000345741,0.000324802,-3.71955E-06,0.000694624,-1.02079E-05,0.010696052,0.311358154,1.8109E-05,0.52538538,0.379974157,0.606716275
-0.002083808,8.4,0,0.063137664,-0.003731913,-0.005890564,-0.008246167,0.001422823,0.293883343,0.294076017,1.76928E-06,-0.00211296,0.000170233,0.000345209,0.000324308,-3.86296E-06,0.000694795,-9.7176E-07,-0.022671038,0.139319539,3.10203E-05,0.433851838,0.233619004,0.535318077
-0.004627038,8.5,0,0.060759963,-0.003900653,-0.005507064,-0.007770627,0.000552085,0.194817441,0.195013821,1.76864E-06,-0.002112963,0.000170236,0.000345206,0.000324269,-3.86657E-06,0.000694867,-8.84485E-07,-3.43721E-05,9.94637E-05,3.99579E-05,0.35044238,0.079519585,0.451057613
-0.001443898,8.6,0,0.063735925,-0.003900653,-0.005246284,-0.007433147,0.000159327,0.105455637,0.10522591,1.76863E-06,-0.002112964,0.000170239,0.000345196,0.000324262,-3.86706E-06,0.000694825,1.29572E-06,-6.80592E-05,2.27971E-05,5.00353E-05,0.21983692,9.38799E-05,0.324771374
-0.001197779,8.7,0,0.063966025,-0.003900653,-0.004924144,-0.006819546,0.000159327,0.034286699,0.034045856,1.76867E-06,-0.002112963,0.000170243,0.000345201,0.000324285,-3.86777E-06,0.000694844,7.43022E-07,-6.44555E-05,2.24707E-05,5.12788E-05,0.03965649,4.39872E-05,0.158556491
-0.002034584,8.8,0,0.063183684,-0.003900653,-0.004586663,-0.006405366,0.000159327,0.000237137,2.22316E-05,1.7686E-06,-0.00211296,0.000170241,0.000345207,0.000324258,-3.86655E-06,0.000694855,1.59626E-06,-5.88696E-05,0.00026975,4.52806E-05,-0.000170445,1.09038E-05,0.000184207
-0.000984476,8.9,0,0.064165445,-0.003839293,-0.004295203,-0.005899146,0.000159327,-0.00061878,-0.000726233,1.76866E-06,-0.002112961,0.000170242,0.000345211,0.000324284,-3.86724E-06,0.000694876,1.58765E-07,-6.3363E-05,2.81656E-05,5.31017E-05,2.32976E-05,1.78207E-06,0.000197842
-0.000672725,9,0,0.064456905,-0.003701233,-0.004003743,-0.005592345,0.000159327,-0.000400169,-0.000363116,1.76868E-06,-0.002112961,0.00017024,0.000345203,0.000324288,-3.86777E-06,0.000694849,1.58775E-07,-6.33626E-05,2.81672E-05,5.31028E-05,2.32976E-05,1.78212E-06,0.000197846
-0.000672725,9.1,0,0.064456905,-0.003317733,-0.003911703,-0.005270205,0.000159327,-1.85263E-06,-4.63159E-05,1.76858E-06,-0.002112965,0.000170245,0.000345176,0.000324222,-3.86633E-06,0.000694754,1.58779E-07,-6.33627E-05,2.81677E-05,5.31015E-05,2.32974E-05,1.78206E-06,0.000197841
-0.000180487,9.2,0,0.064917106,-0.002888213,-0.003696943,-0.005147485,0.000159327,0,-4.81685E-05,1.76856E-06,-0.00211296,0.000170233,0.000345208,0.000324254,-3.86622E-06,0.00069487,1.58774E-07,-6.33626E-05,2.81672E-05,5.31028E-05,2.32975E-05,1.78213E-06,0.000197846
-0.000131263,9.3,0,0.064963126,-0.002780833,-0.003497523,-0.004917385,0.000159327,0,-4.81685E-05,1.76862E-06,-0.002112971,0.000170247,0.000345173,0.000324243,-3.86751E-06,0.00069474,1.58773E-07,-6.33626E-05,2.8167E-05,5.31028E-05,2.32978E-05,1.78211E-06,0.000197846
0.00047583,9.4,0,0.065530706,-0.002612093,-0.003282762,-0.004503205,0.000159327,0,-4.81685E-05,1.76867E-06,-0.002112963,0.000170242,0.0003452,0.000324289,-3.86811E-06,0.000694834,1.58774E-07,-6.33626E-05,2.8167E-05,5.31029E-05,2.32979E-05,1.7821E-06,0.000197846
0.000590686,9.5,0,0.065638086,-0.002412672,-0.003144702,-0.004365144,0.000159327,0,-4.81685E-05,1.76868E-06,-0.002112963,0.000170238,0.0003452,0.000324286,-3.86792E-06,0.000694838,1.58774E-07,-6.33626E-05,2.8167E-05,5.31028E-05,2.3298E-05,1.7821E-06,0.000197846
0.000886029,9.6,0,0.065914206,-0.002075192,-0.002945282,-0.004104364,0.000159327,-5.5579E-06,-4.26106E-05,1.76859E-06,-0.002112974,0.00017024,0.000345144,0.000324238,-3.86862E-06,0.000694632,1.58773E-07,-6.33626E-05,2.8167E-05,5.31029E-05,2.32978E-05,1.78211E-06,0.000197846
0.001230595,9.7,0,0.066236347,-0.002029172,-0.002791882,-0.003690184,0.000159327,-3.52E-05,-1.29684E-05,1.76867E-06,-0.002112964,0.000170236,0.000345206,0.00032428,-3.86738E-06,0.000694853,1.58774E-07,-6.33626E-05,2.81672E-05,5.31028E-05,2.32976E-05,1.78213E-06,0.000197846
0.001279819,9.8,0,0.066282367,-0.001983152,-0.002577122,-0.003628824,0.000159327,-2.40842E-05,-2.40842E-05,1.76866E-06,-0.002112961,0.000170237,0.000345213,0.000324278,-3.86685E-06,0.00069489,1.58774E-07,-6.33625E-05,2.81672E-05,5.31028E-05,2.32976E-05,1.78213E-06,0.000197846
0.001607978,9.9,0,0.066589167,-0.001906452,-0.002485082,-0.003536784,0.000159327,-1.85263E-06,-4.63159E-05,1.76864E-06,-0.002112965,0.000170236,0.000345193,0.000324284,-3.86798E-06,0.00069482,1.58775E-07,-6.33625E-05,2.81673E-05,5.31029E-05,2.32975E-05,1.78213E-06,0.000197846


==> graphs/old/Biblia_P2.dat <==
t1,RDOF1,RDOF2,RDOF3,RDOF4,RDOF5,RDOF6,RDOF7,RDOF1_cor,t2,Gym_DOF1,Gym_DOF2,Gym_DOF3,Gym_DOF4,Gym_DOF5,Gym_DOF6,Gym_DOF7
0.109932184,0.200077946,-1.339908262,-0.200095108,1.939735854,-1.569914705,1.369908035,-9.6337E-05,0.139916267,0.00E+00,0.178856239,-1.335149169,-0.181228444,1.929785132,-1.570123553,1.349669933,0.096863233
0.223687172,0.200077946,-1.339908262,-0.200095108,1.939735854,-1.569914705,1.369908035,-9.6337E-05,0.139916267,1.00E-01,0.163324803,-1.321026921,-0.178461552,1.939786673,-1.578070402,1.323093653,0.004433395
0.3748281,0.175702668,-1.295161449,-0.200187148,1.938109813,-1.551962681,1.311803873,-0.006760262,0.113707739,2.00E-01,0.147348776,-1.301864505,-0.186941326,1.960958481,-1.591050863,1.297156334,-0.089794546
0.486550331,0.159902456,-1.262103725,-0.199542868,1.93447423,-1.533880972,1.266938633,-0.011716058,0.096719202,3.00E-01,0.129089251,-1.284846187,-0.203218773,1.96357584,-1.606042981,1.276278973,-0.183127776
0.630115271,0.137367979,-1.226683638,-0.199343448,1.930086987,-1.51830773,1.214598015,-0.019919522,0.07248992,4.00E-01,0.107671209,-1.267597795,-0.196648419,1.957214952,-1.585677266,1.255464196,-0.09270665
0.754703522,0.118423065,-1.193181054,-0.199220727,1.923230002,-1.503238404,1.167828268,-0.024823444,0.05212017,5.00E-01,0.086270832,-1.249403715,-0.175947681,1.947328687,-1.55847919,1.233486652,-0.185960978
0.866602421,0.099263391,-1.16070625,-0.198438387,1.914394155,-1.487943057,1.12363924,-0.030448041,0.031519508,6.00E-01,0.065207854,-1.230542183,-0.152895793,1.936445713,-1.533663273,1.211880207,-0.09694346
0.994435072,0.080487217,-1.128753006,-0.198100907,1.904990728,-1.471784383,1.080752614,-0.035666911,0.011331189,7.00E-01,0.046277788,-1.211967707,-0.14862372,1.924665689,-1.532205462,1.189093351,-0.182339191
1.103938818,0.07042417,-1.102705667,-0.198223627,1.89414534,-1.459382851,1.04473926,-0.03997058,0.000511305,8.00E-01,0.025496734,-1.193090558,-0.131511599,1.913039207,-1.509769797,1.167194843,-0.092896454
1.208982229,0.068920849,-1.072071664,-0.198852567,1.88055409,-1.443642871,1.004148048,-0.044350207,-0.00110508,9.00E-01,0.004849186,-1.174416065,-0.109128229,1.901149869,-1.485528708,1.14489913,-0.181969076
1.31132555,0.068721428,-1.047404926,-0.199051987,1.868696262,-1.43043359,0.971115582,-0.047421874,-0.001319498,1.00E+00,-2.8034E-05,-1.155240655,-0.087867476,1.889645457,-1.457471967,1.124481797,-0.09711083
1.419707775,0.068752108,-1.024348889,-0.199665588,1.856516293,-1.41861749,0.939843119,-0.051145669,-0.001286511,1.10E+00,-4.15054E-05,-1.136596084,-0.085128956,1.87800622,-1.45237577,1.101532221,-0.181471974
1.521960735,0.068859489,-1.001400232,-0.199957048,1.843124463,-1.405882484,0.909409899,-0.053956115,-0.001171054,1.20E+00,1.11744E-05,-1.11776495,-0.071187973,1.867064357,-1.42787683,1.080122232,-0.091742449
1.629253387,0.069043569,-0.975000072,-0.200923469,1.824424989,-1.391394885,0.873038987,-0.057276035,-0.00097313,1.30E+00,-4.58451E-05,-1.09937644,-0.072070748,1.856003284,-1.422185421,1.056810856,-0.176721066
1.746106386,0.069242989,-0.949366913,-0.20210465,1.806093675,-1.376933224,0.838737467,-0.060064249,-0.000758711,1.40E+00,5.40165E-05,-1.080893278,-0.084421135,1.845350742,-1.427102327,1.033385634,-0.080401778
1.854339361,0.069335029,-0.926387576,-0.203393211,1.788099842,-1.364631733,0.810477387,-0.062339284,-0.000659749,1.50E+00,-9.11562E-06,-1.062698245,-0.101377867,1.834857345,-1.429478407,1.009828448,-0.16547893
1.962219477,0.069411729,-0.905540501,-0.204697111,1.77133321,-1.35331955,0.784533099,-0.063995539,-0.00057728,1.60E+00,2.0547E-05,-1.044466257,-0.122206852,1.824893951,-1.430719852,0.986508787,-0.06934499
2.081573248,0.069411729,-0.881748143,-0.206706653,1.749074853,-1.337798181,0.751748887,-0.065307204,-0.00057728,1.70E+00,-3.9064E-05,-1.026600838,-0.142312378,1.815021992,-1.426542282,0.963212311,-0.154410765
2.192485809,0.069427069,-0.856007604,-0.208700854,1.725221135,-1.324185026,0.721823288,-0.066635542,-0.000560787,1.80E+00,1.21996E-05,-1.008661032,-0.164088055,1.805582881,-1.424118638,0.940054417,-0.058453321
2.29501915,0.069457749,-0.83727745,-0.210495636,1.706000101,-1.31200581,0.697846498,-0.067595207,-0.000527799,1.90E+00,-2.0694E-05,-0.994666696,-0.185262755,1.800676346,-1.418586969,0.924959302,-0.143920973
2.400479317,0.069457749,-0.817626896,-0.212796637,1.683910485,-1.299971099,0.672558043,-0.067958323,-0.000527799,2.00E+00,-7.05875E-05,-0.982000768,-0.190825477,1.789620757,-1.393455625,0.913825393,-0.237538502
2.51148963,0.069396389,-0.795644659,-0.215128319,1.658231306,-1.285153732,0.646804577,-0.068653061,-0.000593774,2.10E+00,2.96384E-05,-0.970323086,-0.20637922,1.771891952,-1.390498638,0.88998282,-0.140511468
2.622845173,0.069411729,-0.778540547,-0.218088941,1.637691031,-1.274301001,0.62504539,-0.068780893,-0.00057728,2.20E+00,-6.30073E-06,-0.955203176,-0.205377012,1.758739948,-1.363476396,0.867303014,-0.051992383
2.734227657,0.069994649,-0.760485353,-0.224777186,1.619467097,-1.259164981,0.605829869,-0.069933231,4.94812E-05,2.30E+00,-2.31164E-05,-0.942475796,-0.215300262,1.750740528,-1.355830312,0.851571858,-0.137733445
2.842028618,0.070117369,-0.744669802,-0.232263112,1.604403206,-1.24767865,0.602902707,-0.068951335,0.000181431,2.40E+00,-8.84287E-06,-0.930840492,-0.213955805,1.73673141,-1.335395575,0.844174027,-0.046631016
2.949778318,0.07013271,-0.726721988,-0.239350197,1.589400675,-1.2346324,0.602371001,-0.068490029,0.000197925,2.50E+00,3.4483E-06,-0.92133373,-0.222529605,1.718867421,-1.331020951,0.829726398,-0.131873354
3.057020426,0.07028611,-0.713882399,-0.241789259,1.585642372,-1.223116427,0.597746826,-0.067789733,0.000362862,2.60E+00,6.57403E-06,-0.911403239,-0.219124764,1.70135653,-1.313143611,0.821492672,-0.041659486
3.162786007,0.07019407,-0.694231844,-0.246237862,1.566881538,-1.210448115,0.585260073,-0.069590494,0.0002639,2.70E+00,9.46679E-06,-0.902826309,-0.225760341,1.683009028,-1.309704542,0.805934727,-0.12664555
3.26660347,0.07080767,-0.679045233,-0.252788047,1.536876476,-1.194330199,0.548937329,-0.069901736,0.000923649,2.80E+00,3.18194E-05,-0.896278918,-0.239071056,1.66254282,-1.310997486,0.781498909,-0.026113743
3.376664877,0.069457749,-0.659087878,-0.25703723,1.508205995,-1.178467946,0.540550455,-0.070311168,-0.000527799,2.90E+00,4.38734E-05,-0.887005329,-0.256991506,1.64993751,-1.308606505,0.766323328,-0.10934183
3.481597185,0.069825909,-0.643272327,-0.261639234,1.477633352,-1.163517189,0.511145447,-0.066031584,-0.00013195,3.00E+00,-8.70898E-05,-0.877198339,-0.260654509,1.634335041,-1.284441352,0.755489647,-0.202594325
3.586133242,0.067969768,-0.617501108,-0.261961374,1.438639043,-1.143579141,0.482261029,-0.054028368,-0.00212769,3.10E+00,-1.61746E-05,-0.867692173,-0.25606373,1.616378307,-1.266919613,0.749024928,-0.111145884
3.707090378,0.068353268,-0.596761412,-0.261163693,1.400595815,-1.131140556,0.448415257,-0.047772022,-0.001715347,3.20E+00,-7.83951E-05,-0.858295739,-0.242140383,1.599572659,-1.238934398,0.738608956,-0.207113579
3.817608833,0.068675408,-0.581743541,-0.252634647,1.369409572,-1.131140556,0.407514654,-0.057603951,-0.001368979,3.30E+00,3.14982E-07,-0.850436807,-0.224234074,1.580868959,-1.214893937,0.716755629,-0.116405591
3.924449444,0.069227649,-0.570514653,-0.242418199,1.338177309,-1.12276665,0.385805488,-0.060864587,-0.000775205,3.40E+00,-1.69184E-05,-0.839026749,-0.203953877,1.567537427,-1.1924119,0.69385159,-0.027695628
4.034992218,0.069595809,-0.558840904,-0.241098958,1.309322748,-1.110791223,0.372900039,-0.058619195,-0.000379356,3.50E+00,-1.83104E-05,-0.826936185,-0.195883363,1.556440473,-1.181127071,0.670183539,-0.111065336
4.153683186,0.069749209,-0.546599575,-0.241865959,1.277691644,-1.09540695,0.358406883,-0.056068118,-0.000214418,3.60E+00,7.67277E-05,-0.815993488,-0.201437831,1.548138261,-1.189879298,0.654886782,-0.004896033
4.268822432,0.069887269,-0.533299785,-0.244673181,1.24537024,-1.08028575,0.345799708,-0.053691188,-6.59749E-05,3.70E+00,2.66624E-05,-0.806316137,-0.211979687,1.535678267,-1.184353232,0.63758266,-0.091939181
4.391747236,0.069917949,-0.522362357,-0.247004863,1.213923217,-1.067484049,0.334919188,-0.050621373,-3.29874E-05,3.80E+00,6.81621E-05,-0.800237894,-0.228656843,1.52225399,-1.194633365,0.623210669,0.02237046
4.514183521,0.069948629,-0.510228408,-0.249520625,1.182813674,-1.053455904,0.32302713,-0.047651601,0,3.90E+00,-2.61763E-05,-0.798154116,-0.245303467,1.502670407,-1.181563377,0.598730564,-0.066046529
4.641412735,0.069948629,-0.4990302,-0.251975026,1.15067635,-1.038842326,0.311331451,-0.045508103,0,4.00E+00,-7.66477E-05,-0.789600849,-0.256233007,1.508569717,-1.130256176,0.6017313,-0.078827925
4.797553778,0.069948629,-0.484196409,-0.254536808,1.10908958,-1.020693923,0.297583054,-0.042204857,0,4.10E+00,3.86493E-05,-0.783919275,-0.274417549,1.508691311,-1.135727525,0.587172985,0.039986491
5.047260761,0.07045485,-0.469853498,-0.25611683,1.065784727,-0.994293887,0.279084502,-0.038449568,0.000544293,4.20E+00,-1.44181E-05,-0.783960938,-0.291077942,1.497196198,-1.120400906,0.562162042,-0.057633907
5.163652658,0.069565129,-0.460005211,-0.25633159,1.038786308,-0.984241495,0.272283483,-0.037569566,-0.000412343,4.30E+00,-3.49517E-05,-0.781190217,-0.309691966,1.487053633,-1.107244611,0.536751151,-0.151552036
5.283758402,0.069810569,-0.450187604,-0.25694519,1.008459105,-0.968445936,0.264022587,-0.03482211,-0.000148444,4.40E+00,2.14852E-05,-0.771194339,-0.316137791,1.485870719,-1.092791915,0.524902582,-0.050985418
5.392053604,0.069902609,-0.440722817,-0.25726733,0.976720622,-0.954391854,0.254848343,-0.032806444,-4.94812E-05,4.50E+00,-4.4765E-05,-0.762266457,-0.311377406,1.479097009,-1.061321139,0.51448065,-0.158947915
5.519320965,0.069933289,-0.432454551,-0.25720597,0.946516139,-0.941282616,0.246065005,-0.030648126,-1.64937E-05,4.60E+00,0.000301545,-0.759666502,-0.327986658,1.465235949,-1.060165524,0.489823252,-0.044613883
5.656855583,0.069963969,-0.422345483,-0.25717529,0.911694313,-0.92434213,0.237763352,-0.028456459,1.64937E-05,4.70E+00,1.07772E-07,-0.75417006,-0.338758349,1.463119864,-1.048945785,0.469121993,-0.144366905
5.773000002,0.069963969,-0.414123237,-0.25622421,0.880937591,-0.911347754,0.230219426,-0.027000289,1.64937E-05,4.80E+00,1.30093E-05,-0.749281764,-0.34800303,1.45618856,-1.031150699,0.468638361,-0.04027237
5.893032789,0.069963969,-0.406361191,-0.255135069,0.851776229,-0.896808282,0.221991878,-0.025023528,1.64937E-05,4.90E+00,-3.55503E-06,-0.74555409,-0.360104531,1.453273058,-1.016460896,0.448660553,-0.141873538
6.011441946,0.069963969,-0.399274106,-0.253478348,0.822783608,-0.883487843,0.215624375,-0.023183863,1.64937E-05,5.00E+00,1.79451E-05,-0.7392295,-0.361522347,1.446599603,-1.009279966,0.436662644,-0.036579721
6.129672289,0.069963969,-0.392401781,-0.250763166,0.794235847,-0.86942635,0.208345375,-0.021125586,1.64937E-05,5.10E+00,-2.99633E-05,-0.735519052,-0.350299448,1.434674144,-0.971526504,0.415460348,-0.14930746
6.261768103,0.069963969,-0.384517015,-0.248738284,0.765887506,-0.856554249,0.202893073,-0.019674974,1.64937E-05,5.20E+00,0.00023857,-0.737163782,-0.365504533,1.415833235,-0.989557505,0.390558064,-0.061144818
6.391232252,0.069948629,-0.37749129,-0.245455522,0.734547862,-0.841362649,0.195634453,-0.01768154,0,5.30E+00,1.05058E-05,-0.728685975,-0.359709948,1.417887092,-0.975564003,0.376172245,0.054481849
6.505399466,0.069948629,-0.372352386,-0.24289374,0.710571425,-0.829101917,0.189744929,-0.016445833,0,5.40E+00,4.51637E-05,-0.730470538,-0.368074298,1.407811403,-0.948885024,0.348973274,-0.046491526
6.620763779,0.069948629,-0.365449381,-0.238705917,0.683174164,-0.816944932,0.184194438,-0.015089705,0,5.50E+00,-6.40176E-06,-0.721619546,-0.36044395,1.40944159,-0.924631894,0.335007071,-0.169540018
6.730122089,0.069948629,-0.359113956,-0.235331114,0.657372265,-0.803257672,0.178795862,-0.013674292,0,5.60E+00,0.000187078,-0.724552751,-0.374800295,1.392598629,-0.938838065,0.308969826,-0.067189962
6.842469931,0.069948629,-0.354067093,-0.231894952,0.635804209,-0.792608731,0.174410677,-0.012486754,0,5.70E+00,2.50677E-05,-0.720588207,-0.387208372,1.391984105,-0.938964248,0.28564626,0.06642586
6.965190411,0.069948629,-0.348682749,-0.228382089,0.60974153,-0.778791786,0.169036186,-0.011213994,0,5.80E+00,9.86188E-06,-0.724035919,-0.401141703,1.379012108,-0.911147594,0.258603573,-0.040481221
7.091822147,0.069948629,-0.342945584,-0.223335225,0.579797828,-0.764659893,0.163939589,-0.010122793,0,5.90E+00,0.000170771,-0.716662586,-0.398929209,1.369639039,-0.903895795,0.28928265,0.073617287
7.192601204,0.069948629,-0.339064562,-0.219638283,0.558996772,-0.753547794,0.160434406,-0.009144602,0,6.00E+00,4.34775E-06,-0.716427445,-0.407931775,1.355853319,-0.876449943,0.264276266,-0.03096395
7.294274807,0.069948629,-0.334508578,-0.21611008,0.539208158,-0.74257279,0.156338232,-0.008016348,0,6.10E+00,0.000112261,-0.707786798,-0.402285427,1.343727827,-0.869728327,0.294823796,0.083368011
7.404545069,0.069948629,-0.330182695,-0.211001856,0.514372679,-0.729671046,0.152179068,-0.006458282,0,6.20E+00,-3.08149E-05,-0.701427937,-0.390598744,1.334350705,-0.83349371,0.277371615,-0.029091265
7.516420364,0.069948629,-0.326424392,-0.206936753,0.494814165,-0.719370401,0.14878319,-0.005511586,0,6.30E+00,-9.94209E-05,-0.691518605,-0.37150979,1.322657704,-0.811681449,0.307472765,-0.13410221
7.631683588,0.069948629,-0.321684329,-0.201306969,0.470638307,-0.70650571,0.144964911,-0.004186953,0,6.40E+00,-4.08184E-05,-0.684077978,-0.356966048,1.307064772,-0.810212553,0.306099355,-0.024097379
7.737443686,0.069948629,-0.318386226,-0.197073126,0.451923493,-0.695964222,0.141607938,-0.003160594,0,6.50E+00,2.84881E-05,-0.680880606,-0.356528968,1.287938237,-0.793478251,0.284514517,-0.112709194
7.846881866,0.069979309,-0.314934724,-0.192225682,0.428744736,-0.683807237,0.13800086,-0.002069392,3.29874E-05,6.60E+00,5.4175E-06,-0.679201722,-0.367711991,1.26832521,-0.79442203,0.260595798,0.006779984
7.957704067,0.069979309,-0.311774681,-0.187516299,0.409968562,-0.672924865,0.135031087,-0.000744759,3.29874E-05,6.70E+00,0.000192296,-0.674860179,-0.363096684,1.252144694,-0.767249048,0.244266152,-0.095920168
8.071211815,0.069994649,-0.308476579,-0.182469435,0.388431186,-0.660412174,0.131225777,-4.81685E-05,4.94812E-05,6.80E+00,-5.75913E-05,-0.667724133,-0.353430241,1.231568098,-0.762976408,0.233522952,0.008047423
8.201213837,0.070009989,-0.305393237,-0.17627207,0.36643361,-0.647958768,0.128187457,0.001441349,6.59749E-05,6.90E+00,-2.15329E-05,-0.668527722,-0.35091573,1.203377485,-0.737931192,0.243891865,-0.083852217
8.308506966,0.070009989,-0.301726974,-0.170826366,0.346537615,-0.636279763,0.125202863,0.002265771,6.59749E-05,7.00E+00,-3.84945E-05,-0.660437405,-0.343879133,1.187164187,-0.734256625,0.239191771,0.026222184
8.421090126,0.070009989,-0.298398191,-0.166362423,0.328957962,-0.626460802,0.122525807,0.003016088,6.59749E-05,7.10E+00,-2.79609E-05,-0.661074221,-0.343791366,1.159261823,-0.70798254,0.251523316,-0.066077448
8.534441471,0.070009989,-0.29609719,-0.160103698,0.308110887,-0.614048154,0.119092876,0.004055416,6.59749E-05,7.20E+00,1.92924E-05,-0.657115698,-0.359254926,1.139408231,-0.709195793,0.230742827,0.053931661
8.646163464,0.070009989,-0.293305308,-0.155133535,0.288368292,-0.601679969,0.116304662,0.004824259,6.59749E-05,7.30E+00,0.001104384,-0.654083192,-0.351763248,1.118308902,-0.678461373,0.247205958,-0.048117876
8.749007702,0.070009989,-0.290942946,-0.150838332,0.27201584,-0.591553471,0.114296407,0.005491207,6.59749E-05,7.40E+00,-7.23972E-05,-0.644888282,-0.343387395,1.105169773,-0.675715268,0.245266572,0.067495853
8.8563025,0.070025329,-0.289347585,-0.146098268,0.257565549,-0.582560785,0.112606804,0.006069229,8.24686E-05,7.50E+00,-9.79439E-05,-0.640125155,-0.323839188,1.086128235,-0.645807624,0.263390839,-0.037006535
8.954498768,0.070025329,-0.287031243,-0.141020724,0.240998337,-0.572282371,0.110489244,0.00680843,8.24686E-05,7.60E+00,-3.00515E-05,-0.631778598,-0.310064971,1.071409464,-0.64517653,0.252642184,0.076589786
9.069517374,0.070025329,-0.285819382,-0.13572842,0.223618104,-0.560466271,0.107928903,0.008157148,8.24686E-05,7.70E+00,0.000127749,-0.632576525,-0.310815275,1.048288465,-0.621584535,0.225700691,-0.013098727
9.16916132,0.070025329,-0.28324226,-0.131525257,0.209812094,-0.551440238,0.106574628,0.008466538,8.24686E-05,7.80E+00,0.000950396,-0.626066089,-0.295846522,1.027357936,-0.599695444,0.25130707,-0.115193747
9.288401842,0.070025329,-0.281508839,-0.126186933,0.192784681,-0.539813106,0.104507088,0.009363213,8.24686E-05,7.90E+00,-8.44929E-05,-0.621248722,-0.285556704,1.006808639,-0.597736418,0.247388735,-0.003652693
9.4044559,0.070025329,-0.279668038,-0.12132415,0.178579831,-0.530605515,0.102689654,0.00998014,8.24686E-05,8.00E+00,2.20563E-05,-0.620784044,-0.292555749,0.983821929,-0.577698469,0.221663639,-0.094174385
9.519464254,0.070025329,-0.278134036,-0.116645446,0.162549519,-0.519586047,0.101189021,0.010854583,8.24686E-05,8.10E+00,0.000306747,-0.620408535,-0.286503464,0.968923032,-0.566415429,0.200918183,0.012929595
9.635234833,0.070025329,-0.275909735,-0.111031002,0.146028327,-0.508266453,0.098932512,0.011158415,8.24686E-05,8.20E+00,-4.02964E-05,-0.619257629,-0.287914276,0.949994981,-0.536581516,0.222204611,-0.089804746
9.740729094,0.070025329,-0.274145633,-0.107042599,0.133587578,-0.499103325,0.09748931,0.011327005,8.24686E-05,8.30E+00,3.74163E-05,-0.623578072,-0.304225892,0.92931354,-0.529956222,0.196691051,0.024905946
9.847402811,0.070025329,-0.272350852,-0.101903695,0.118385626,-0.488895311,0.095708929,0.012655343,8.24686E-05,8.40E+00,0.001990868,-0.621211827,-0.290248573,0.916610479,-0.493027478,0.22373639,-0.089651778
9.948219776,0.070025329,-0.270402671,-0.097700532,0.106941978,-0.480473237,0.094117516,0.013098123,8.24686E-05,8.50E+00,0.000197202,-0.613646626,-0.280045837,0.907931626,-0.495369136,0.227528274,0.032415845
10.05035806,0.070025329,-0.268469829,-0.093405329,0.094869389,-0.471602825,0.092666904,0.013755808,8.24686E-05,8.60E+00,-6.38614E-05,-0.617326677,-0.278206706,0.884368539,-0.461470932,0.246764883,-0.071044602
10.15985656,0.070025329,-0.267089228,-0.090091887,0.084637601,-0.463417888,0.091634987,0.014472777,8.24686E-05,8.70E+00,-3.0929E-05,-0.612841427,-0.27358827,0.86712116,-0.463891238,0.245806575,0.049292512
10.27028131,0.070025329,-0.265049007,-0.085045023,0.071675292,-0.453372906,0.09030109,0.014976694,8.24686E-05,8.80E+00,9.27692E-05,-0.616093159,-0.282743663,0.845358074,-0.434840888,0.218604669,-0.048907626
10.37448096,0.069963969,-0.263653066,-0.08153216,0.062103125,-0.445339884,0.089011657,0.015350926,1.64937E-05,8.90E+00,0.001946921,-0.611163616,-0.270040542,0.823934317,-0.43182683,0.24401778,0.064802669
10.48502278,0.069963969,-0.261137304,-0.077605117,0.050306656,-0.435735829,0.087579571,0.015967853,1.64937E-05,9.00E+00,0.00010203,-0.614002347,-0.279695809,0.802263558,-0.40626964,0.221235573,-0.033667553
10.59606767,0.069963969,-0.259403883,-0.074046235,0.039998168,-0.427536071,0.086386474,0.016694086,1.64937E-05,9.10E+00,0.001572203,-0.609066129,-0.265867352,0.780137658,-0.403793812,0.246495947,0.080400281
10.71025419,0.069963969,-0.257302301,-0.069306171,0.02909142,-0.418487806,0.085493505,0.017550003,1.64937E-05,9.20E+00,3.08494E-07,-0.607000768,-0.254687756,0.76587826,-0.379660159,0.229023024,-0.024971986
10.81776905,0.069963969,-0.25624384,-0.065716609,0.020347614,-0.410762322,0.084443061,0.01817434,1.64937E-05,9.30E+00,-7.85479E-05,-0.602290869,-0.241211191,0.746012866,-0.381150752,0.211925298,0.092501476
10.92740822,0.069963969,-0.254633139,-0.061682186,0.010223206,-0.401625131,0.083850218,0.018496699,1.64937E-05,9.40E+00,-3.9861E-05,-0.605925858,-0.23634249,0.718403161,-0.349192291,0.219926655,0.000703246
11.04099178,0.069963969,-0.254188279,-0.058246023,0.00210834,-0.394096026,0.082833122,0.019054341,1.64937E-05,9.50E+00,0.000756644,-0.601588249,-0.219363138,0.695747137,-0.32917276,0.242999747,-0.101599954
11.14625669,0.069963969,-0.252071357,-0.05431898,-0.008200147,-0.385766583,0.081793794,0.019915816,1.64937E-05,9.60E+00,-0.000103502,-0.600052953,-0.207316339,0.679893076,-0.325555325,0.225787386,0.004634867
11.25682569,0.069963969,-0.250844156,-0.051465738,-0.015931513,-0.378767331,0.080721119,0.019873206,1.64937E-05,9.70E+00,1.45435E-06,-0.598877907,-0.215236902,0.65835613,-0.303743362,0.198021442,-0.090641022
11.36142397,0.069963969,-0.249785695,-0.047968215,-0.022926558,-0.371816248,0.08013754,0.020456785,1.64937E-05,9.80E+00,-8.35996E-05,-0.59881109,-0.223679706,0.632720351,-0.28629005,0.211976856,0.025171665
11.47749567,0.069963969,-0.248681215,-0.044363313,-0.031578325,-0.36382769,0.078701748,0.021188576,1.64937E-05,9.90E+00,0.000464831,-0.599614084,-0.219630137,0.619711161,-0.259793222,0.193487078,-0.084501155
11.5860157,0.069963969,-0.247009153,-0.041448711,-0.040168731,-0.356180017,0.077766168,0.021668408,1.64937E-05,1.00E+01,0.001348219,-0.596417367,-0.195013329,0.599048495,-0.257927567,0.221834511,0.042279352
14.74076128,0.070040669,-0.246533613,-0.039285769,-0.045491715,-0.344856717,0.076330377,0.021681377,9.89623E-05,1.01E+01,5.10358E-05,-0.600229859,-0.2036217,0.578134358,-0.22989656,0.197500482,-0.053762678
14.84543824,0.070040669,-0.246671673,-0.037997208,-0.047639316,-0.336156748,0.076786125,0.02186664,9.89623E-05,1.02E+01,-6.8073E-05,-0.599054635,-0.21100311,0.55355382,-0.214286506,0.212916613,0.065926172
14.95007396,0.070040669,-0.246840413,-0.036095047,-0.050553919,-0.328972233,0.076976946,0.022046345,9.89623E-05,1.03E+01,0.001235667,-0.600285113,-0.191824034,0.536652088,-0.182818457,0.238195926,-0.042461921
15.06319022,0.070040669,-0.246748373,-0.034515026,-0.053376481,-0.322721445,0.077503094,0.022109335,9.89623E-05,1.04E+01,0.001016387,-0.597174168,-0.175959036,0.516115725,-0.189203441,0.236679614,0.08255735
15.16921782,0.070040669,-0.246548953,-0.032413444,-0.056827983,-0.315162698,0.078044063,0.022613252,9.89623E-05,1.05E+01,0.000182304,-0.601173103,-0.185948834,0.492872626,-0.194017112,0.212315142,-0.020738561
15.27869654,0.070040669,-0.245889333,-0.031354983,-0.059497145,-0.309041595,0.078638759,0.022318683,9.89623E-05,1.06E+01,0.001957182,-0.597275138,-0.159005508,0.469475806,-0.191958442,0.234407112,0.093493611
15.38409615,0.070040669,-0.244662132,-0.029820982,-0.062319707,-0.302705587,0.079231601,0.022489125,9.89623E-05,1.07E+01,0.000211841,-0.60012871,-0.172802806,0.446774036,-0.200984344,0.213767812,-0.009756823
15.49413109,0.069994649,-0.244478052,-0.028133581,-0.06558713,-0.295509956,0.079789244,0.022502093,4.94812E-05,1.08E+01,0.001290507,-0.596203268,-0.160074174,0.424426794,-0.190561965,0.196919993,-0.073794514
15.61320639,0.069979309,-0.244386011,-0.02684502,-0.068271632,-0.289077611,0.080374677,0.02252803,3.29874E-05,1.09E+01,0.002901475,-0.595159769,-0.134258479,0.401902765,-0.192537546,0.187041894,0.049298819
15.72134614,0.069979309,-0.244217271,-0.025357039,-0.070726034,-0.283101013,0.08052474,0.022381672,3.29874E-05,1.10E+01,-0.000125668,-0.600969315,-0.138750389,0.379150033,-0.15582782,0.19571811,-0.045760792
15.82732034,0.069963969,-0.243557651,-0.023102057,-0.073563936,-0.276991026,0.080810046,0.022329799,1.64937E-05,1.11E+01,-1.05739E-05,-0.600323558,-0.16721864,0.35551095,-0.153086573,0.170480326,0.074320912
15.92976761,0.069963969,-0.24266793,-0.021874856,-0.075205317,-0.27180365,0.081113878,0.022389083,1.64937E-05,1.12E+01,0.001182067,-0.602606535,-0.1445425,0.335097194,-0.159444869,0.191431433,-0.02990857
16.03343773,0.069963969,-0.241440729,-0.020448235,-0.077352918,-0.266675559,0.081254678,0.022470599,1.64937E-05,1.13E+01,0.002535191,-0.599700391,-0.109954111,0.312775135,-0.164598614,0.190370172,0.094041429
16.1470592,0.069963969,-0.240597029,-0.019711915,-0.07969994,-0.261180647,0.08138251,0.022553967,1.64937E-05,1.14E+01,-7.577E-05,-0.585818529,-0.119091161,0.333568215,-0.159456044,0.189648643,-0.016541751
16.26194453,0.069963969,-0.239661288,-0.018607434,-0.081694142,-0.257001104,0.081282467,0.022431693,1.64937E-05,1.15E+01,0.000129658,-0.583507776,-0.152526572,0.316339433,-0.167681471,0.167036876,0.113222539
16.37015891,0.069963969,-0.239170408,-0.017625673,-0.084700784,-0.251654402,0.081456615,0.022768873,1.64937E-05,1.16E+01,-6.21875E-05,-0.56865865,-0.126029521,0.340624899,-0.121775731,0.181362316,-0.001597424
16.47567058,0.069963969,-0.238464767,-0.016613232,-0.086787025,-0.247837976,0.08122133,0.023000452,1.64937E-05,1.17E+01,0.001262459,-0.565271616,-0.088363171,0.323530853,-0.163353384,0.20815073,0.124411128
16.58875084,0.069963969,-0.238296027,-0.015585452,-0.088735207,-0.24298778,0.08089712,0.023324663,1.64937E-05,1.18E+01,0.000124993,-0.551379263,-0.109251574,0.347776562,-0.167850718,0.180833429,0.004632743
16.68916249,0.069963969,-0.236746686,-0.014588351,-0.090729408,-0.23918247,0.080589582,0.023376537,1.64937E-05,1.19E+01,0.000172995,-0.549474895,-0.126679018,0.332167178,-0.144917041,0.198884442,-0.100690559
16.79632473,0.069963969,-0.235795605,-0.01372931,-0.09275429,-0.235762507,0.080433961,0.023713716,1.64937E-05,1.20E+01,0.000172667,-0.549275279,-0.167743161,0.308313757,-0.183840334,0.187074602,0.007283929
16.91074538,0.069963969,-0.234077524,-0.01299299,-0.094886551,-0.23131248,0.079894844,0.023782264,1.64937E-05,1.21E+01,0.002217836,-0.551034749,-0.153659165,0.293220937,-0.158853516,0.1713029,-0.06912481
17.01743436,0.069979309,-0.233356543,-0.011612389,-0.096405213,-0.228103718,0.079750339,0.024156496,3.29874E-05,1.22E+01,0.004486634,-0.550723255,-0.115757868,0.271979302,-0.15826568,0.16366066,0.061667558
17.13158917,0.069979309,-0.232742943,-0.010170428,-0.098828934,-0.224313229,0.079346465,0.024552959,3.29874E-05,1.23E+01,0.00385884,-0.555386543,-0.072382316,0.253581017,-0.122869991,0.175565675,-0.046486694
17.2390027,0.069979309,-0.231362342,-0.009111967,-0.100071475,-0.221341603,0.079240865,0.024477001,3.29874E-05,1.24E+01,-0.000141304,-0.55523777,-0.098957896,0.230786636,-0.125098661,0.152309254,0.07603661
17.34871888,0.069979309,-0.230794761,-0.008206906,-0.102219077,-0.217621514,0.078851812,0.025014265,3.29874E-05,1.25E+01,0.000131163,-0.562341571,-0.132254943,0.208258599,-0.12787655,0.155475393,-0.036965631
17.45873809,0.069979309,-0.230349901,-0.007531946,-0.103323558,-0.214527615,0.078575769,0.025082813,3.29874E-05,1.26E+01,0.002798321,-0.564896762,-0.088415377,0.188756093,-0.117181063,0.177726164,0.076054223
17.57613397,0.070009989,-0.22918406,-0.006136005,-0.105471159,-0.211737548,0.077990337,0.025427403,6.59749E-05,1.27E+01,6.61177E-05,-0.549983144,-0.14238143,0.216363639,-0.132400572,0.15462929,-0.054085523
17.68370414,0.070009989,-0.228156279,-0.005338324,-0.10703584,-0.208610302,0.077629073,0.025873887,6.59749E-05,1.28E+01,0.002614768,-0.54680723,-0.096071012,0.199009493,-0.125111207,0.177213401,0.071341701
17.78576016,0.070025329,-0.227542679,-0.004586663,-0.108646542,-0.205579393,0.07766242,0.026196246,8.24686E-05,1.29E+01,0.000107765,-0.532789767,-0.145553276,0.223993242,-0.135833278,0.154060334,-0.047259089
17.88688087,0.070025329,-0.226376838,-0.003850343,-0.110349283,-0.2031932,0.077286336,0.02628332,8.24686E-05,1.30E+01,0.002840876,-0.529528618,-0.100381002,0.20632349,-0.127544001,0.176838949,0.081272237
17.99648929,0.070025329,-0.225793918,-0.003190722,-0.111929304,-0.200918165,0.077336357,0.026333341,8.24686E-05,1.31E+01,0.000293022,-0.514371097,-0.060766492,0.230922326,-0.132308781,0.196895435,-0.040082455
18.10176158,0.070025329,-0.224980897,-0.002116922,-0.113355925,-0.198042877,0.077412315,0.026516752,8.24686E-05,1.32E+01,1.79736E-05,-0.513296306,-0.090865135,0.214056268,-0.148374036,0.174112245,0.08565852
18.20876718,0.070025329,-0.223676996,-0.001303901,-0.114736526,-0.195486242,0.07727522,0.026950268,8.24686E-05,1.33E+01,0.000136887,-0.5016554,-0.137732089,0.237726107,-0.105769157,0.148426235,-0.025217321
18.31607175,0.070025329,-0.222695235,-0.000981761,-0.115933047,-0.193192681,0.07727522,0.026950268,8.24686E-05,1.34E+01,0.003835062,-0.499124676,-0.096494444,0.220510751,-0.09464404,0.171999946,0.106999204
18.42480707,0.070025329,-0.221866875,0,-0.117789188,-0.190480425,0.077364146,0.026939152,8.24686E-05,1.35E+01,0.000113818,-0.486136377,-0.137984052,0.245007023,-0.099336736,0.185657889,-0.014472151
18.5341115,0.070025329,-0.220992494,0.0004602,-0.11943057,-0.188290612,0.077449368,0.026972499,8.24686E-05,1.36E+01,0.003803938,-0.482662916,-0.10743127,0.228187606,-0.140805528,0.185731858,0.108817257
18.64955354,0.070025329,-0.220670354,0.001518661,-0.12041233,-0.186163788,0.077406757,0.027115152,8.24686E-05,1.37E+01,0.004238017,-0.468131125,-0.068564557,0.253923237,-0.104851551,0.165231869,-0.010799216
18.76151705,0.070025329,-0.219550533,0.001748761,-0.121424771,-0.184237048,0.077297452,0.027417132,8.24686E-05,1.38E+01,-0.000234486,-0.465978771,-0.089169376,0.236816734,-0.14456585,0.179880455,0.108143561
18.87140012,0.070025329,-0.219013633,0.002607802,-0.122268472,-0.182251025,0.077006588,0.027411574,8.24686E-05,1.39E+01,0.000373608,-0.452515632,-0.110901028,0.261593312,-0.147562549,0.157673836,-0.01384245
18.97518396,0.070025329,-0.217464292,0.003175382,-0.123649073,-0.180357632,0.076654587,0.0275709,8.24686E-05,1.40E+01,0.002919059,-0.449484348,-0.067137152,0.24463591,-0.144030645,0.180982009,0.110766627
19.08508873,0.070025329,-0.217157491,0.003758303,-0.125382494,-0.178390135,0.076658293,0.027378226,8.24686E-05,1.41E+01,0.000108501,-0.435995191,-0.112448469,0.269966185,-0.153096318,0.156277418,-0.011142041
19.19555783,0.070025329,-0.216267771,0.004065103,-0.125950074,-0.176563438,0.076630503,0.027350437,8.24686E-05,1.42E+01,3.46941E-05,-0.434295952,-0.136022389,0.252122104,-0.140695244,0.17686291,0.118981801
19.30611014,0.070025329,-0.21563883,0.004356563,-0.126609695,-0.175040573,0.076630503,0.027372668,8.24686E-05,1.43E+01,1.14689E-05,-0.420417815,-0.107222699,0.276910424,-0.135658383,0.199979767,0.003801415
19.41456532,0.070025329,-0.21488717,0.004816764,-0.127407375,-0.173458423,0.076702756,0.027785806,8.24686E-05,1.44E+01,0.001931703,-0.416573435,-0.071972959,0.264240056,-0.133088499,0.196779072,-0.105484702
19.52478695,0.070025329,-0.214028129,0.005092884,-0.128389136,-0.1715428,0.076713872,0.028063701,8.24686E-05,1.45E+01,-2.44035E-06,-0.416849852,-0.105431668,0.23995167,-0.176767007,0.172116563,0.013970609
19.63946867,0.070025329,-0.213813369,0.005292304,-0.129110117,-0.170408987,0.076710167,0.028059996,8.24686E-05,1.46E+01,0.001664301,-0.420692295,-0.074547477,0.222958058,-0.143518642,0.153078839,-0.09290088
19.75199771,0.070025329,-0.213061708,0.005614444,-0.130444698,-0.168815722,0.076710167,0.028059996,8.24686E-05,1.47E+01,-4.67876E-05,-0.42006427,-0.105042033,0.199450836,-0.140694067,0.128166482,0.029613826
19.85855794,0.070025329,-0.212018587,0.005982604,-0.131303738,-0.167285446,0.076593451,0.027939574,8.24686E-05,1.48E+01,0.00016367,-0.424754083,-0.062330212,0.181499884,-0.096218154,0.147344247,-0.080672428
19.97049499,0.070025329,-0.211497027,0.006473485,-0.132009379,-0.165632897,0.076597156,0.02794328,8.24686E-05,1.49E+01,1.07505E-05,-0.423755556,-0.103210308,0.157764822,-0.146332681,0.126582444,0.043569013
20.07976508,0.070025329,-0.211006147,0.006688245,-0.132730359,-0.16449538,0.076511935,0.027865469,8.24686E-05,1.50E+01,-3.34923E-06,-0.427267224,-0.064004272,0.138887703,-0.105794974,0.143331915,-0.062573738
20.18920565,0.070025329,-0.210331186,0.006979705,-0.13352804,-0.162935462,0.07648785,0.027700585,8.24686E-05,1.51E+01,-2.00785E-06,-0.42538619,-0.107088938,0.11541231,-0.106903501,0.12279769,0.058875449
20.28984451,0.070025329,-0.210009046,0.007240485,-0.13385018,-0.161497818,0.076482293,0.027695027,8.24686E-05,1.52E+01,3.53234E-05,-0.411656648,-0.062499095,0.139646694,-0.098087572,0.133396283,-0.054270137
20.39824486,0.070025329,-0.208429025,0.007271165,-0.134847281,-0.160397353,0.076441535,0.027732079,8.24686E-05,1.53E+01,4.66535E-05,-0.410043567,-0.088657774,0.121609934,-0.101818614,0.15177381,0.071468696
20.51614976,0.070025329,-0.207431924,0.007777386,-0.135583602,-0.158689224,0.076447092,0.027700585,8.24686E-05,1.54E+01,0.000466427,-0.396350294,-0.05801845,0.146797821,-0.106311359,0.136961043,-0.043992564
20.62811232,0.070025329,-0.206082003,0.007976806,-0.136059142,-0.15717377,0.076530461,0.027821006,8.24686E-05,1.55E+01,5.44239E-05,-0.395137787,-0.0897175,0.128348261,-0.151386678,0.150797978,0.081360534
20.73143148,0.069994649,-0.205361023,0.008206906,-0.136580702,-0.155780589,0.076141408,0.028169301,4.94812E-05,1.56E+01,0.000348455,-0.3818039,-0.057789393,0.15387179,-0.15830408,0.135560036,-0.036242645
20.84183764,0.069979309,-0.204471302,0.008559726,-0.137056243,-0.154794988,0.075507807,0.028517596,3.29874E-05,1.57E+01,7.30044E-06,-0.380947113,-0.096401975,0.137117431,-0.169925407,0.114219718,0.08919666
20.94889235,0.069963969,-0.203934402,0.008943227,-0.137884603,-0.154102102,0.075576354,0.028408291,1.64937E-05,1.58E+01,-1.61777E-05,-0.368724108,-0.050345577,0.161625192,-0.116441898,0.124928705,-0.026095593
21.0544951,0.069963969,-0.203750321,0.009832947,-0.138513544,-0.153094269,0.075357744,0.028571323,1.64937E-05,1.59E+01,8.04024E-05,-0.367342591,-0.080573224,0.143899098,-0.156512454,0.142115608,0.096743077
21.16081667,0.069963969,-0.203688961,0.010293148,-0.138943064,-0.152230942,0.075320691,0.028560207,1.64937E-05,1.60E+01,0.001863711,-0.371606171,-0.047244374,0.126664221,-0.173724011,0.131954789,-0.009688849
21.2735045,0.069963969,-0.2025538,0.010323828,-0.139219184,-0.15109713,0.075116901,0.028708418,1.64937E-05,1.61E+01,-1.10397E-05,-0.372063458,-0.083246805,0.102952756,-0.181813672,0.150052294,0.115549922
21.38328481,0.069963969,-0.20221632,0.010860728,-0.139832785,-0.150474645,0.075311428,0.028932586,1.64937E-05,1.62E+01,1.72416E-05,-0.359540522,-0.049797531,0.128325254,-0.178553715,0.133287504,8.79892E-05
21.49615502,0.069963969,-0.2019402,0.011627729,-0.140154925,-0.149622433,0.075098375,0.02922345,1.64937E-05,1.63E+01,4.24153E-05,-0.358550996,-0.072555028,0.110409431,-0.178656936,0.147779018,0.126687005
21.60475183,0.069963969,-0.201096499,0.011796469,-0.140737845,-0.148944369,0.075144691,0.029251239,1.64937E-05,1.64E+01,0.000504264,-0.345687509,-0.03922864,0.135918394,-0.179828882,0.131274238,0.010774157
21.7053225,0.069963969,-0.199961339,0.011735109,-0.141336106,-0.148036578,0.075126164,0.029232713,1.64937E-05,1.65E+01,6.12605E-06,-0.344368666,-0.077591695,0.119939096,-0.190332845,0.11086347,0.135424808
21.81546116,0.069963969,-0.198350637,0.011520349,-0.142011066,-0.147399272,0.075272522,0.029390187,1.64937E-05,1.66E+01,-3.12216E-06,-0.332172483,-0.029436795,0.144755498,-0.136307716,0.121522993,0.018855086
21.92888761,0.069963969,-0.197675677,0.011750449,-0.142624667,-0.146587819,0.075166922,0.029632882,1.64937E-05,1.67E+01,7.81563E-05,-0.330354095,-0.062670425,0.129789278,-0.11671944,0.131667346,-0.046356175
22.03444338,0.069963969,-0.196693916,0.011888509,-0.142916127,-0.145865291,0.07489829,0.029682903,1.64937E-05,1.68E+01,-1.35234E-05,-0.332223743,-0.121264145,0.106176585,-0.155071467,0.115811631,0.081847228
22.1465404,0.069963969,-0.196049636,0.012011229,-0.143667788,-0.145457712,0.074657448,0.029612503,1.64937E-05,1.69E+01,3.37987E-05,-0.321215093,-0.073805183,0.130961686,-0.152719885,0.128370672,-0.036071308
22.24596262,0.069979309,-0.195604775,0.012210649,-0.144358088,-0.144594384,0.074529616,0.029910777,3.29874E-05,1.70E+01,-7.61226E-05,-0.322702885,-0.118894294,0.124948025,-0.183946684,0.110767178,0.086082257
22.3545711,0.069979309,-0.194638355,0.012456089,-0.144925668,-0.144420237,0.074451806,0.029847788,3.29874E-05,1.71E+01,-2.85564E-05,-0.309205234,-0.064861141,0.15291965,-0.130738184,0.12727271,-0.037412472
22.465873,0.069979309,-0.193610574,0.012808909,-0.145600629,-0.14329754,0.074129447,0.030251662,3.29874E-05,1.72E+01,5.03808E-05,-0.307790041,-0.088530235,0.135518163,-0.129354432,0.147432685,0.084315583
22.58414197,0.069979309,-0.192889593,0.01314639,-0.146122189,-0.143375351,0.074021994,0.030144209,3.29874E-05,1.73E+01,0.001893753,-0.312223256,-0.055287726,0.118084379,-0.14470759,0.134193912,-0.020118356
22.69281292,0.069979309,-0.191739092,0.01340717,-0.14652103,-0.142578718,0.074034963,0.03012383,3.29874E-05,1.74E+01,-5.89081E-05,-0.312435955,-0.101207383,0.095366769,-0.15990001,0.113986,0.102811426
22.81731534,0.070025329,-0.189790911,0.01357591,-0.14759483,-0.141971054,0.074070163,0.030136799,8.24686E-05,1.75E+01,-7.28841E-06,-0.300958663,-0.048121542,0.119901694,-0.104645647,0.122506604,-0.014587507
22.9332571,0.070040669,-0.189115951,0.01375999,-0.148331151,-0.14114478,0.073984942,0.03050362,9.89623E-05,1.76E+01,4.92227E-05,-0.305790067,-0.082023315,0.095553726,-0.100092568,0.139672756,0.106836803
23.0486784,0.070040669,-0.18830293,0.014665051,-0.148776011,-0.140518589,0.073675552,0.030349851,9.89623E-05,1.77E+01,0.000416839,-0.295422524,-0.051554702,0.120178856,-0.099058576,0.124301009,-0.008322455
23.15625358,0.070040669,-0.187581949,0.014879811,-0.149159512,-0.140029494,0.073844142,0.030514736,9.89623E-05,1.78E+01,5.67346E-05,-0.29480198,-0.087587915,0.103463516,-0.14419654,0.137105957,0.113585748
23.26745749,0.070040669,-0.187152429,0.014772431,-0.149972532,-0.139232861,0.073936773,0.030607368,9.89623E-05,1.79E+01,0.00027743,-0.282816648,-0.051083181,0.129224628,-0.149225026,0.120913632,-0.006468893
23.38514733,0.070040669,-0.186799609,0.014665051,-0.150125932,-0.138658545,0.074101658,0.030442483,9.89623E-05,1.80E+01,2.63037E-05,-0.283016771,-0.078351036,0.110299781,-0.153387666,0.134553328,0.119877696
23.49805665,0.070040669,-0.186339408,0.014557671,-0.150402052,-0.138743766,0.07437029,0.030814863,9.89623E-05,1.81E+01,0.000502635,-0.271141648,-0.045965105,0.135507524,-0.154858261,0.118115939,0.004603368
23.61643219,0.070040669,-0.186232028,0.014588351,-0.150754873,-0.138032354,0.073679257,0.030709262,9.89623E-05,1.82E+01,3.94888E-05,-0.270670325,-0.068721354,0.117356114,-0.15078342,0.132562563,0.130672827
23.73832321,0.070040669,-0.186001928,0.014711071,-0.150908273,-0.137658122,0.073603299,0.030640715,9.89623E-05,1.83E+01,0.000564851,-0.258576453,-0.034379654,0.143077791,-0.152213603,0.115316287,0.012962256
23.85331917,0.070040669,-0.185541728,0.014588351,-0.151322453,-0.136805911,0.073595889,0.030625894,9.89623E-05,1.84E+01,2.36215E-05,-0.264512271,-0.056840464,0.117565893,-0.144655719,0.128053114,0.135908514
23.96104217,0.070040669,-0.184882107,0.014741751,-0.151491193,-0.136553952,0.073979384,0.030227578,9.89623E-05,1.85E+01,1.29136E-05,-0.254798859,-0.01372163,0.142339185,-0.138844922,0.145333648,0.016683811
24.06794858,0.070040669,-0.183869667,0.014787771,-0.151675273,-0.135709151,0.073847847,0.030399873,9.89623E-05,1.86E+01,0.000155528,-0.262172341,-0.062401749,0.117646106,-0.174388304,0.128574431,-0.095029503
24.18542123,0.070040669,-0.183486166,0.014971851,-0.151782654,-0.135394203,0.0740961,0.030173851,9.89623E-05,1.87E+01,-2.55116E-05,-0.272344977,-0.113348514,0.097337916,-0.164866522,0.113861799,0.015950102
24.30236006,0.070040669,-0.182443046,0.015094571,-0.151982074,-0.134779129,0.074235047,0.030027493,9.89623E-05,1.88E+01,-1.1742E-05,-0.274815887,-0.059164878,0.073738009,-0.113612376,0.136469379,-0.094465353
24.41584587,0.070040669,-0.181676045,0.015201951,-0.152089454,-0.134071423,0.074288774,0.029973767,9.89623E-05,1.89E+01,-2.65728E-05,-0.282038599,-0.110867053,0.053500101,-0.164012879,0.122521341,0.0155813
24.5237329,0.070040669,-0.180464184,0.015278651,-0.152488294,-0.13361938,0.074260984,0.030001556,9.89623E-05,1.90E+01,0.00066274,-0.281159103,-0.055345196,0.033991646,-0.117751688,0.104657345,-0.094779447
24.64761138,0.070040669,-0.179022223,0.015416711,-0.152963834,-0.13347858,0.074288774,0.029973767,9.89623E-05,1.91E+01,-0.000131178,-0.27858156,-0.098866381,0.008280833,-0.164695546,0.096151695,0.011312118
24.7464385,0.070040669,-0.178209202,0.015570112,-0.153608115,-0.1328598,0.074294332,0.029968209,9.89623E-05,1.92E+01,2.91479E-05,-0.289970815,-0.033552974,-0.019574512,-0.135296047,0.112596937,0.120538332
24.8504467,0.070040669,-0.177672302,0.015708172,-0.153838215,-0.132518915,0.074303595,0.029958946,9.89623E-05,1.93E+01,1.91067E-05,-0.277189821,0.020579781,0.005865716,-0.14110671,0.125625566,-0.003020922
24.96280408,0.070009989,-0.177610942,0.016275752,-0.153868895,-0.132270662,0.074303595,0.029958946,6.59749E-05,1.94E+01,-1.89057E-05,-0.276152968,-0.022127656,-0.011135089,-0.155331731,0.114127964,0.116811991
25.08671188,0.069979309,-0.176598501,0.016122352,-0.154298415,-0.131629651,0.074149826,0.030105304,3.29874E-05,1.95E+01,-5.74892E-05,-0.264550835,-0.101607464,0.014341759,-0.169925705,0.092715569,-0.001012383
25.20575643,0.069963969,-0.175448,0.015922932,-0.154497836,-0.131507377,0.073838584,0.03039802,1.64937E-05,1.96E+01,1.92795E-05,-0.263526589,-0.042910825,-0.003112458,-0.124134496,0.109866709,-0.103439659
25.31737947,0.069963969,-0.17494178,0.015922932,-0.154804636,-0.131210956,0.073629236,0.030588841,1.64937E-05,1.97E+01,-1.1322E-05,-0.269909739,-0.093967758,-0.020551397,-0.127595991,0.097888216,0.011378022
25.43134522,0.069963969,-0.174036719,0.016352452,-0.154896676,-0.131036808,0.073366162,0.030922315,1.64937E-05,1.98E+01,1.99787E-05,-0.258308977,-0.043114237,0.005390903,-0.071105696,0.103021994,-0.108081125
25.53947353,0.069963969,-0.173085639,0.016843332,-0.155034736,-0.131051629,0.073355046,0.030926021,1.64937E-05,1.99E+01,3.63509E-05,-0.256186008,-0.088677905,-0.01085746,-0.12142951,0.12393178,0.012033764
25.65172458,0.069963969,-0.172379998,0.016551872,-0.155448916,-0.131055334,0.073016014,0.031076084,1.64937E-05,2.00E+01,-2.25829E-05,-0.237941295,-0.034131553,0.010785987,-0.074677758,0.105505854,-0.107232787


==> graphs/old/Biblia_P3.dat <==
t3,RDOF1,RDOF2,RDOF3,RDOF4,RDOF5,RDOF6,RDOF7,RDOF1_cor,t4,Sim_DOF1,Sim_DOF2,Sim_DOF3,Sim_DOF4,Sim_DOF5,Sim_DOF6,Sim_DOF7
0.102267265,0.200031926,-1.340030982,-0.200340548,1.940042654,-1.569929526,1.370063657,-6.66948E-05,0.139866786,0.00,0.200010628,-1.313790798,-0.194050774,1.910416007,-1.540433407,1.322246671,0.000443363
0.219013214,0.200031926,-1.340030982,-0.200340548,1.940042654,-1.569929526,1.370063657,-6.66948E-05,0.139866786,0.08,0.220953658,-1.294214845,-0.211666867,1.89091742,-1.531875253,1.302380204,-0.000403189
0.333967686,0.220342101,-1.293750168,-0.257574131,1.849551927,-1.611413708,1.359049747,-0.000183411,0.161704478,0.16,0.24137485,-1.273231387,-0.22990869,1.869801521,-1.524469137,1.28689003,-0.001321217
0.558096647,0.256161027,-1.211819167,-0.353986102,1.682376484,-1.759246497,1.338114982,-0.000468716,0.200217325,0.24,0.261388123,-1.252212763,-0.248421848,1.848380327,-1.518452168,1.274426103,-0.002183915
0.731451035,0.285429769,-1.155413946,-0.421927012,1.577987707,-1.821680265,1.319564557,5.18738E-05,0.231687352,0.32,0.281426311,-1.231206059,-0.267028928,1.827014327,-1.51257956,1.262021065,-0.003045927
0.976736307,0.311293028,-1.081306351,-0.500682631,1.497728767,-1.878733984,1.29456326,0.003251373,0.259495772,0.40,0.301499695,-1.210209012,-0.285679132,1.805675745,-1.506893277,1.249520183,-0.003902487
1.253776789,0.332569624,-0.993852946,-0.568470141,1.385823384,-1.974222449,1.263968861,0.005593102,0.282372568,0.48,0.321817517,-1.189150095,-0.304374307,1.784392595,-1.5012393,1.236990929,-0.001530102
1.502380848,0.349382276,-0.930744139,-0.603859547,1.331028864,-1.973959375,1.246841259,0.01803354,0.300449691,0.56,0.342156827,-1.16809988,-0.32302615,1.763130903,-1.495794654,1.224408984,0.000841873
1.621972322,0.35409166,-0.896934754,-0.614720275,1.210088214,-1.98203686,1.22368148,0.009305781,0.305513264,0.64,0.362338483,-1.147141218,-0.34160307,1.741884351,-1.490667582,1.211651683,-0.001336453
1.736737013,0.359399304,-0.849641499,-0.623954962,1.093412088,-2.062670905,1.205481203,0.012184774,0.311220093,0.72,0.382579595,-1.126187086,-0.360158026,1.720708013,-1.485689759,1.198737025,-0.002165356
1.848198652,0.363234306,-0.808775709,-0.631916428,0.995036595,-2.094932675,1.189832003,0.014824778,0.315343524,0.80,0.402859658,-1.105245709,-0.378636181,1.699582815,-1.480790854,1.185694456,-0.002996539
1.955925941,0.366118229,-0.773601063,-0.640752274,0.914317455,-2.0822903,1.176074343,0.016981244,0.318444345,0.88,0.423185736,-1.084316134,-0.397011995,1.678524733,-1.47599709,1.172513843,-0.003825129
2.065243959,0.369170891,-0.732965373,-0.646658179,0.820513286,-2.075839428,1.156473474,0.021208955,0.321726596,0.96,0.443750978,-1.063311815,-0.415246844,1.657578707,-1.47114253,1.159261107,-0.001436593
2.181532145,0.369600411,-0.704233532,-0.647946739,0.751268475,-2.074361027,1.142463855,0.023784116,0.32218842,1.04,0.464347512,-1.042314291,-0.433279693,1.636707664,-1.466427803,1.145895958,0.00095558
2.289492846,0.369539051,-0.669166266,-0.64797742,0.669076694,-2.068840177,1.127533477,0.027917343,0.322122445,1.12,0.484993249,-1.021317482,-0.451088727,1.61595881,-1.461775184,1.132361174,0.003352794
2.404339314,0.366777849,-0.636400002,-0.645476998,0.598451282,-2.063137769,1.11707721,0.028869597,0.319153575,1.20,0.505683661,-1.000322223,-0.468651235,1.595349431,-1.457170844,1.118632913,0.00575479
2.507118464,0.364538207,-0.60733068,-0.640675574,0.538425817,-2.053730093,1.107484271,0.029688461,0.316745491,1.28,0.526368141,-0.979330242,-0.485944271,1.57491076,-1.452644348,1.104639769,0.008163294
2.611932755,0.361132725,-0.581559461,-0.633128289,0.482818276,-2.043892607,1.084958093,0.035566869,0.313083884,1.36,0.546945989,-0.958342552,-0.502962828,1.554675817,-1.448272824,1.090280175,0.010579577
2.719758987,0.356714802,-0.558319344,-0.624599242,0.43366888,-2.031728211,1.068339966,0.042577236,0.308333691,1.44,0.567394733,-0.937358141,-0.519697189,1.534716487,-1.444014311,1.075505137,0.013005435
2.822840929,0.351054337,-0.534557666,-0.616100876,0.386835825,-2.016784865,1.055634601,0.046067599,0.302247507,1.52,0.587674677,-0.91650176,-0.536208689,1.51499033,-1.439934611,1.060435295,0.015447747
2.929663181,0.343706472,-0.508817127,-0.603966927,0.332593545,-1.998832841,1.039403674,0.050890005,0.294347013,1.60,0.607812166,-0.895850301,-0.55254662,1.495471478,-1.43601346,1.045079112,0.0179116
3.036381483,0.337217647,-0.487187711,-0.593489699,0.292141935,-1.983311472,1.028235996,0.054187694,0.287370167,1.68,0.627838016,-0.875430465,-0.568740368,1.476138353,-1.432230592,1.029435396,0.020397546
3.140706778,0.329348221,-0.464944695,-0.58098759,0.248913783,-1.964307152,1.014711767,0.058244963,0.278908886,1.76,0.647769153,-0.855250955,-0.584805429,1.45697403,-1.428580761,1.013517141,0.022912372
3.259012222,0.320404995,-0.443437999,-0.56748838,0.208508193,-1.942701733,0.999868463,0.062094736,0.269293045,1.84,0.667613089,-0.835317671,-0.600747645,1.437969089,-1.425061941,0.997337162,0.025464525
3.364612103,0.311262348,-0.421440422,-0.552807989,0.167274243,-1.918799048,0.986718466,0.065981563,0.259462785,1.92,0.68737489,-0.815628469,-0.616572857,1.41911006,-1.421679735,0.980916381,0.028051114
3.472793102,0.302932722,-0.402971049,-0.5411189,0.135535759,-1.899879949,0.974189102,0.06998881,0.250506692,2.00,0.70707339,-0.796217918,-0.632287443,1.400346875,-1.418432951,0.964244723,0.030666132
3.580932856,0.294096875,-0.386204416,-0.528463391,0.105131857,-1.879593606,0.963323403,0.073288351,0.241006307,2.08,0.726724744,-0.777103484,-0.64789176,1.381645918,-1.415332556,0.947349191,0.033308495
3.684885263,0.282852647,-0.366615222,-0.512693859,0.070356051,-1.854201404,0.949097026,0.077454925,0.228916406,2.16,0.730537117,-0.761111557,-0.664599895,1.363546252,-1.414163232,0.929898441,0.036243089
3.787158012,0.27320378,-0.349281009,-0.49954747,0.04162421,-1.831050888,0.937953432,0.081206509,0.218541854,2.24,0.725725889,-0.741210461,-0.662356198,1.344066739,-1.405538201,0.916740954,0.036460787
3.892311573,0.263631613,-0.335152859,-0.487766341,0.017202912,-1.80993086,0.927539776,0.084009545,0.208249769,2.32,0.712145925,-0.721178353,-0.65331316,1.32339704,-1.40127337,0.907502413,0.037316721
4.001536369,0.254857126,-0.321300828,-0.475985212,-0.005423605,-1.788188346,0.916766709,0.087546223,0.198815359,2.40,0.69586885,-0.701971233,-0.641930103,1.302967429,-1.398217797,0.899474323,0.038365267
4.117177963,0.243842998,-0.304779636,-0.460905981,-0.032606105,-1.76337046,0.903968713,0.091232965,0.186972864,2.48,0.675326109,-0.688706756,-0.646930277,1.283352852,-1.398102522,0.892574966,0.041133694
4.230561733,0.232169249,-0.288396504,-0.44590345,-0.057809744,-1.736477624,0.891615349,0.095160549,0.17442114,2.56,0.658418477,-0.670754969,-0.639535129,1.263078928,-1.394048691,0.885049582,0.041630633
4.337511063,0.222152222,-0.276185855,-0.434030281,-0.077751759,-1.713734688,0.881683377,0.098137732,0.163650737,2.64,0.637876689,-0.657273114,-0.646485269,1.242928982,-1.39364326,0.878693402,0.044150397
4.444779873,0.212012474,-0.262318485,-0.421083312,-0.098414754,-1.68847958,0.869239234,0.101833737,0.152748385,2.72,0.621028781,-0.639237642,-0.640329003,1.222626925,-1.389917016,0.871506155,0.044597544
4.547844172,0.202409627,-0.250061816,-0.408657902,-0.115610907,-1.666933446,0.858979347,0.10490911,0.142423314,2.80,0.604445457,-0.621249318,-0.632390976,1.202133298,-1.387057543,0.86429137,0.04540671
4.67267704,0.190705199,-0.238035247,-0.394805872,-0.13386552,-1.64198217,0.846924257,0.108290167,0.129838602,2.88,0.587952852,-0.604019701,-0.623680949,1.182129502,-1.384518743,0.856636763,0.046430279
4.77649188,0.182360233,-0.227573359,-0.382794643,-0.147901631,-1.619676456,0.836862601,0.111171013,0.120866015,2.96,0.571339726,-0.587394595,-0.614666998,1.162077785,-1.382169008,0.848993242,0.047521599
4.877310276,0.173677786,-0.216727971,-0.370353894,-0.162305901,-1.59734851,0.826113618,0.11403148,0.111530567,3.04,0.554572284,-0.571200609,-0.605695307,1.141910553,-1.379972458,0.841480553,0.048635982
4.98576808,0.161743257,-0.206128023,-0.357069444,-0.176326672,-1.572727003,0.814912593,0.117240242,0.098698449,3.12,0.534145594,-0.558930814,-0.611299813,1.122225165,-1.379486442,0.835590184,0.05104534
5.103838682,0.153705091,-0.197399557,-0.346316096,-0.18717206,-1.553711567,0.804632326,0.119720919,0.090055737,3.20,0.513670802,-0.546351492,-0.618643463,1.103368163,-1.378779531,0.829726338,0.053127132
5.202003002,0.143841464,-0.18845633,-0.334749728,-0.197587927,-1.532498907,0.79549884,0.121703238,0.079450272,3.28,0.496521592,-0.530300975,-0.613282859,1.084564328,-1.3761729,0.822012901,0.053892039
5.316657543,0.132996076,-0.179006883,-0.320774977,-0.208126515,-1.508084895,0.782756423,0.124378441,0.067789209,3.36,0.479448259,-0.514368296,-0.607339501,1.064540625,-1.374194503,0.815013468,0.054887962
5.424014091,0.122350108,-0.170217057,-0.308472288,-0.217545282,-1.483166967,0.770730975,0.127581646,0.056342564,3.44,0.4621934,-0.49859038,-0.601636291,1.044185519,-1.372384667,0.808310151,0.055889722
5.53761673,0.113422222,-0.162915211,-0.29735078,-0.224785768,-1.463202982,0.760786036,0.12970847,0.046743216,3.52,0.441853583,-0.485536873,-0.607715607,1.024983406,-1.371664524,0.802942991,0.054339685
5.656425238,0.102576834,-0.155337246,-0.285262851,-0.231443332,-1.440363709,0.749158904,0.132720853,0.035082153,3.60,0.424225956,-0.470062256,-0.603325427,1.006482363,-1.369632483,0.795520842,0.055214185
5.762056828,0.093112047,-0.149615421,-0.275000384,-0.236935057,-1.419599386,0.739099101,0.134225191,0.024905524,3.68,0.406686217,-0.455058098,-0.59889251,0.987310112,-1.367837667,0.788410842,0.056183811
5.860649347,0.0843529,-0.144185057,-0.264921996,-0.2410155,-1.400702519,0.729239383,0.136329784,0.015487608,3.76,0.386406332,-0.442456186,-0.604958773,0.969320118,-1.367047548,0.782766342,0.055431813
5.970353127,0.074673353,-0.138064393,-0.253677768,-0.245218663,-1.378115204,0.71742143,0.13921804,0.005080067,3.84,0.368652791,-0.427908957,-0.601311326,0.951857507,-1.365213871,0.774946809,0.056362897
6.081811905,0.069043569,-0.133631129,-0.245087361,-0.247688404,-1.359974211,0.708438007,0.140594547,-0.00097313,3.92,0.350981772,-0.413874924,-0.59758085,0.933728099,-1.363397479,0.767417729,0.055465709
6.19393754,0.068506668,-0.127556485,-0.234165273,-0.250173486,-1.337264623,0.696825697,0.141687601,-0.00155041,4.00,0.333238393,-0.400199622,-0.593996942,0.915506899,-1.361500263,0.759944141,0.052984841
6.301334858,0.068706088,-0.124289063,-0.225989047,-0.251093887,-1.319734999,0.687608842,0.142826971,-0.001335992,4.08,0.315400481,-0.386834294,-0.590703845,0.897435784,-1.359995246,0.752502561,0.053997912
6.418530703,0.068706088,-0.1205461,-0.217107181,-0.251814868,-1.298177749,0.675959479,0.143834804,-0.001335992,4.16,0.295285672,-0.375120521,-0.596046507,0.88112396,-1.359167337,0.746495485,0.05318277
6.523715019,0.068798129,-0.117201977,-0.207136173,-0.251968268,-1.27752829,0.665460602,0.144829669,-0.001237029,4.24,0.277258009,-0.362025738,-0.593146324,0.865211487,-1.357532263,0.738107026,0.052281559
6.629331827,0.068920849,-0.113934555,-0.199450828,-0.251968268,-1.259116812,0.655306315,0.145461417,-0.00110508,4.32,0.259330958,-0.349467874,-0.5902946,0.848793685,-1.355984926,0.729946494,0.051437914
6.735234737,0.069012889,-0.110943253,-0.192148982,-0.251492727,-1.241991063,0.645846765,0.146243229,-0.001006117,4.40,0.241367996,-0.337253511,-0.587566137,0.832379103,-1.35447979,0.721826017,0.050615404
6.837599754,0.069212309,-0.109071771,-0.185491417,-0.249974066,-1.225209903,0.6365873,0.146650808,-0.000791699,4.48,0.223346785,-0.325311273,-0.584968865,0.81619823,-1.353009224,0.713649035,0.049805116
6.944154739,0.069242989,-0.10684747,-0.177545291,-0.247473644,-1.205975856,0.625627117,0.147932831,-0.000758711,4.56,0.205273524,-0.313619852,-0.582495928,0.800347626,-1.351571441,0.705368221,0.049003746
7.0553267,0.069258329,-0.104975988,-0.171424627,-0.244528362,-1.189294739,0.616110135,0.148805422,-0.000742218,4.64,0.185435861,-0.303119153,-0.587109983,0.786092758,-1.350741625,0.698931575,0.048193298
7.158751726,0.069258329,-0.103303927,-0.165534062,-0.24118424,-1.173195349,0.606908102,0.149007359,-0.000742218,4.72,0.16722855,-0.291694254,-0.584897101,0.772210181,-1.349314809,0.689738393,0.047348723
7.264969826,0.069273669,-0.102061386,-0.159259998,-0.237226517,-1.154313303,0.59610354,0.149666896,-0.000725724,4.80,0.149114475,-0.280759245,-0.58272922,0.757914901,-1.347949266,0.680769205,0.046550699
7.378311634,0.069304349,-0.100757485,-0.154289834,-0.233959094,-1.138517745,0.586751443,0.149755823,-0.000692736,4.88,0.131267563,-0.272758663,-0.581093669,0.740417719,-1.346653461,0.672323644,0.045727171
7.494458914,0.069350369,-0.099929125,-0.147770329,-0.228820191,-1.120547194,0.576035808,0.149763233,-0.000643255,4.96,0.112976052,-0.262380958,-0.578886509,0.726394653,-1.345332146,0.663609266,0.044965174
7.626634598,0.069503769,-0.099054744,-0.141833745,-0.223037006,-1.099601313,0.564529097,0.149742854,-0.000478318,5.04,0.094653182,-0.252222776,-0.576963484,0.71266818,-1.344082475,0.654624522,0.044185262
7.753705978,0.069503769,-0.098303083,-0.137016981,-0.218112863,-1.083590849,0.554317378,0.149420496,-0.000478318,5.12,0.076423131,-0.242977798,-0.575217128,0.698480785,-1.342878819,0.645623863,0.04339546
7.87174964,0.069519109,-0.098180363,-0.132322938,-0.212114918,-1.065460972,0.543925954,0.148825801,-0.000461824,5.20,0.058167204,-0.234165236,-0.573479593,0.684490085,-1.341695428,0.636567771,0.042616561
7.994889975,0.069534449,-0.098088323,-0.128211815,-0.207190775,-1.048483434,0.533475245,0.148675737,-0.000445331,5.28,0.039758008,-0.22454384,-0.571678281,0.671982348,-1.340509295,0.627277434,0.041853961
8.108812094,0.069534449,-0.097965603,-0.124315452,-0.20148429,-1.032876844,0.523950853,0.148032873,-0.000445331,5.36,0.021450533,-0.215841249,-0.570093274,0.658931494,-1.339348316,0.617977977,0.041070949
8.229964495,0.069549789,-0.097965603,-0.120526469,-0.195931206,-1.015917832,0.513403808,0.147360367,-0.000428837,5.44,0.003131405,-0.207599223,-0.568505466,0.64605093,-1.338197589,0.608620822,0.040299244
8.339016676,0.069565129,-0.097996283,-0.117887987,-0.191206483,-1.003419963,0.505956219,0.146660071,-0.000412343,5.52,-1.97156E-05,-0.198614106,-0.550487697,0.626019478,-1.338462472,0.588439584,0.040244177
8.459229469,0.069672509,-0.098226383,-0.114635905,-0.184855718,-0.987327983,0.496146521,0.145216869,-0.000296887,5.60,-7.23184E-06,-0.189286187,-0.539663672,0.60813719,-1.337164998,0.576764822,0.039657891
8.576122999,0.069733869,-0.098456483,-0.112288883,-0.179456034,-0.97152872,0.486173792,0.144559184,-0.000230912,5.68,-6.51769E-06,-0.179230154,-0.532106698,0.592280924,-1.33611989,0.564164579,0.039061405
8.695827961,0.069733869,-0.099162124,-0.109972541,-0.172859829,-0.957674722,0.477307085,0.143455014,-0.000230912,5.76,-2.2412E-06,-0.171021909,-0.533949494,0.57490629,-1.334347725,0.555669904,0.038604829
8.807631254,0.069733869,-0.100220585,-0.10799368,-0.167168685,-0.941427121,0.467425135,0.141906212,-0.000230912,5.84,-2.1404E-06,-0.160507098,-0.531244636,0.562081277,-1.333138585,0.540921926,0.03769901
8.922570229,0.069733869,-0.100926225,-0.106229579,-0.161815021,-0.928914431,0.459547735,0.140542674,-0.000230912,5.92,-1.31085E-06,-0.149850413,-0.528904676,0.549674034,-1.331950068,0.526177287,0.036782239
9.042945147,0.069733869,-0.102444886,-0.105063738,-0.156062517,-0.91467138,0.450625449,0.139060566,-0.000230912,6.00,-1.16494E-06,-0.13915433,-0.526768982,0.537638187,-1.330773234,0.511378109,0.035856541
9.16487956,0.069733869,-0.104086268,-0.103652457,-0.148806691,-0.897842052,0.439946866,0.137345027,-0.000230912,6.08,-1.15089E-06,-0.128479138,-0.524763167,0.525933504,-1.329606295,0.496495634,0.034926388
9.283158779,0.069733869,-0.106141829,-0.103084876,-0.142179806,-0.883821317,0.430961591,0.135633193,-0.000230912,6.16,-1.25631E-06,-0.120549008,-0.523500025,0.512122035,-1.328408122,0.481593072,0.033890691
9.399348497,0.069733869,-0.10727699,-0.102532636,-0.137347703,-0.872168249,0.423278718,0.134082539,-0.000230912,6.24,-3.58009E-06,-0.111744866,-0.520558596,0.500147045,-1.327263713,0.465763539,0.033016272
9.513657093,0.069749209,-0.108504191,-0.102149136,-0.131518499,-0.859344316,0.414552811,0.132333652,-0.000214418,6.32,-5.12418E-06,-0.1150636,-0.520341456,0.482066661,-1.325132847,0.448120743,0.030435119
9.637892485,0.069764549,-0.110206932,-0.101995735,-0.125873374,-0.845846024,0.406862527,0.131049777,-0.000197925,6.40,-2.26167E-06,-0.110494405,-0.513268888,0.473378003,-1.323568344,0.427537441,0.029361302
9.764073849,0.069795229,-0.111679573,-0.101980395,-0.12016689,-0.833481544,0.398816537,0.128913689,-0.000164937,6.48,-2.66936E-06,-0.104665689,-0.506740391,0.463404417,-1.322338581,0.408213556,0.028600041
9.891249418,0.069810569,-0.113336294,-0.101995735,-0.113984866,-0.819875799,0.388995724,0.125810527,-0.000148444,6.56,-4.04583E-06,-0.110469028,-0.505422711,0.445394576,-1.320125461,0.389208317,0.026013779
9.99802351,0.069810569,-0.114456115,-0.102072436,-0.109168102,-0.808930437,0.381725988,0.123846735,-0.000148444,6.64,-2.89013E-06,-0.108343408,-0.497853339,0.435525388,-1.318601847,0.368892074,0.025159014
10.10782766,0.069825909,-0.116158857,-0.102333216,-0.103415598,-0.79736259,0.373398398,0.120576836,-0.00013195,6.72,-2.42505E-06,-0.103802845,-0.490533233,0.426009178,-1.317257047,0.348869175,0.024384076
10.22789049,0.069841249,-0.117646838,-0.103038856,-0.098077274,-0.785427921,0.364813292,0.118186938,-0.000115456,6.80,-3.41605E-06,-0.097880296,-0.484181464,0.415825814,-1.316017628,0.330127776,0.023668945
10.33772993,0.069871929,-0.118935399,-0.103621777,-0.093782071,-0.775909088,0.358212356,0.116165714,-8.24686E-05,6.88,-4.34643E-06,-0.090882793,-0.479631752,0.405846387,-1.314806581,0.312269926,0.022940362
10.45230842,0.069902609,-0.1205461,-0.104526837,-0.087661406,-0.764189324,0.350355335,0.113129247,-4.94812E-05,6.96,-4.38796E-06,-0.094919629,-0.479234129,0.389171779,-1.312893748,0.29409194,0.0204606
10.57236314,0.069933289,-0.121926701,-0.106152879,-0.082737262,-0.752825267,0.342114819,0.110424401,-1.64937E-05,7.04,-2.56533E-06,-0.091549724,-0.472127438,0.381209344,-1.311205864,0.273072273,0.019404255
10.69109344,0.069948629,-0.123215262,-0.10782494,-0.077322238,-0.74139822,0.334409714,0.107962251,0,7.12,-3.30209E-06,-0.098280475,-0.470143855,0.364736468,-1.308992743,0.253282011,0.016690059
10.80593562,0.069948629,-0.124580523,-0.109174861,-0.072106635,-0.731408817,0.327228904,0.104927636,0,7.20,-3.98718E-06,-0.097659685,-0.462685257,0.355234563,-1.307376146,0.232574716,0.015927667
10.92140079,0.069948629,-0.125470243,-0.110632162,-0.068332992,-0.721304551,0.3205446,0.103041655,0,7.28,-2.28354E-06,-0.094207115,-0.456103116,0.346649915,-1.305817127,0.211748913,0.015024562
11.04985404,0.069948629,-0.126743464,-0.112687723,-0.062733888,-0.709192029,0.312229979,0.09994405,0,7.36,-3.39917E-06,-0.089376517,-0.451108575,0.337042838,-1.304402232,0.192442641,0.014155959
11.15446711,0.069948629,-0.127387745,-0.113838224,-0.058960245,-0.70071067,0.30613296,0.098078448,0,7.44,-2.8515E-06,-0.084449567,-0.447523922,0.320653915,-1.302879095,0.199758545,0.013357078
11.27401161,0.069948629,-0.128768346,-0.116047186,-0.054296881,-0.690676804,0.299476446,0.095086444,0,7.52,-1.16033E-06,-0.07711076,-0.445314407,0.311488569,-1.30159533,0.182441249,0.012422949
11.3938868,0.069948629,-0.130164287,-0.118087407,-0.049664198,-0.681020875,0.293064479,0.092961473,0,7.60,-2.1563E-06,-0.070164226,-0.443171024,0.296652794,-1.300215244,0.188646242,0.011515612
11.5130322,0.069948629,-0.131222748,-0.120265689,-0.045322975,-0.670660946,0.286089312,0.08998429,0,7.68,-5.45061E-06,-0.072556525,-0.442232788,0.280155301,-1.298265338,0.189899758,0.008975755
11.62670898,0.069948629,-0.132066448,-0.12212183,-0.040720971,-0.661964681,0.278689891,0.08687557,0,7.76,-2.62266E-06,-0.070545934,-0.436024904,0.264768422,-1.295852423,0.206670165,0.007331449
11.73890543,0.069948629,-0.133063549,-0.123901272,-0.037361509,-0.65323507,0.272455778,0.084317082,0,7.84,-2.97502E-06,-0.065063193,-0.431533068,0.258943707,-1.294211507,0.185169205,0.006044828
11.86046815,0.069948629,-0.13396861,-0.126232953,-0.033127666,-0.643690299,0.265617705,0.080958256,0,7.92,-1.17994E-06,-0.060892642,-0.428824574,0.242771551,-1.292572379,0.194381535,0.005082892
11.9904139,0.069948629,-0.135211151,-0.128257835,-0.027712642,-0.633523043,0.258353527,0.077206672,0,8.00,-1.06367E-06,-0.054033987,-0.426792443,0.234422013,-1.291200399,0.175889283,0.004121035
12.10013366,0.069948629,-0.136039511,-0.130006596,-0.024399199,-0.625338106,0.252767835,0.074585195,0,8.08,-4.34488E-06,-0.056728136,-0.425522208,0.218013182,-1.289103389,0.177511573,0.001500593
12.21304965,0.069948629,-0.136775832,-0.132184878,-0.020257396,-0.616512157,0.246316963,0.072002623,0,8.16,-2.29539E-06,-0.055096522,-0.418587834,0.20220165,-1.286183953,0.195382535,-0.000172338
12.33276081,0.069948629,-0.137328072,-0.134363159,-0.016361033,-0.607956693,0.240394092,0.068703082,0,8.24,-1.84792E-06,-0.049736816,-0.414214849,0.196541384,-1.284344792,0.173868492,-0.001489144
12.45031214,0.069948629,-0.137803613,-0.136035221,-0.01226525,-0.599112218,0.233852441,0.066040847,0,8.32,-1.06278E-06,-0.045728892,-0.411734581,0.180280551,-1.282601118,0.183851287,-0.002466637
12.57165837,0.069948629,-0.138539933,-0.137968062,-0.008246167,-0.591182944,0.228016644,0.06303958,0,8.40,-1.36859E-06,-0.040395472,-0.409343094,0.16464223,-1.280948997,0.192659169,-0.003349012
12.69071984,0.069948629,-0.138892753,-0.139149243,-0.004794665,-0.583131396,0.222303121,0.059749302,0,8.48,-3.40667E-06,-0.043670155,-0.40926975,0.150528297,-1.279065013,0.17282562,-0.006076676
12.80851817,0.069948629,-0.139260914,-0.141296845,-0.001389182,-0.574549995,0.216769303,0.056801761,0,8.56,-2.63014E-06,-0.043017413,-0.401584685,0.132460132,-1.276176095,0.18899487,-0.007036912
12.91988063,0.069948629,-0.139352954,-0.142447345,0.0014027,-0.568095418,0.211841296,0.054296999,0,8.64,-7.13074E-07,-0.038276069,-0.396968663,0.124580324,-1.273990631,0.168833837,-0.008154073
13.03073668,0.069948629,-0.139613734,-0.144518247,0.005682563,-0.560281008,0.20630192,0.051110469,0,8.72,-2.40425E-06,-0.043195687,-0.395436645,0.107133716,-1.271542907,0.170792773,-0.011232847
13.14680243,0.069948629,-0.139644414,-0.146052248,0.008658525,-0.55257405,0.200779218,0.04784057,0,8.80,-1.72514E-06,-0.043091185,-0.3854931,0.090328157,-1.267425537,0.18948251,-0.012457728
13.26294804,0.069948629,-0.139690434,-0.147386829,0.012171388,-0.544855976,0.195460305,0.04463366,0,8.88,-1.11512E-06,-0.038462557,-0.378785193,0.084632494,-1.264268637,0.168135256,-0.013867133
13.37332153,0.069948629,-0.139705774,-0.14879811,0.01456443,-0.537978999,0.190939878,0.042036267,0,8.96,-8.24654E-07,-0.035163939,-0.37500447,0.067546397,-1.261817694,0.180407956,-0.01476616
13.48424125,0.069948629,-0.139705774,-0.150071331,0.018061952,-0.530901936,0.186189725,0.039060937,0,9.04,-8.35406E-07,-0.028741999,-0.371525913,0.058991551,-1.259629846,0.162693247,-0.015753925
13.58815384,0.069948629,-0.139705774,-0.151267852,0.020593054,-0.524929044,0.181852708,0.036487628,0,9.12,-2.54176E-06,-0.032562174,-0.370228678,0.04222979,-1.257220984,0.164650247,-0.018647853
13.69788289,0.069948629,-0.139705774,-0.152126893,0.023354256,-0.518878341,0.177454555,0.03368274,0,9.20,-1.11564E-07,-0.024997998,-0.35833931,0.04218065,-1.255223036,0.186342582,-0.018924238
13.80368423,0.069948629,-0.139705774,-0.153400114,0.026529638,-0.512249617,0.172802591,0.030768547,0,9.28,-3.37453E-07,-0.018490637,-0.353961796,0.043441705,-1.252242088,0.167800277,-0.014528555
13.90871096,0.069948629,-0.139659754,-0.154289834,0.02895336,-0.506391588,0.168799048,0.028035911,0,9.36,-9.11267E-07,-0.024789952,-0.352436364,0.031580813,-1.247382283,0.145163998,-0.021408238
14.01323748,0.069948629,-0.139368294,-0.155210235,0.031545822,-0.500474274,0.164990033,0.025575613,0,9.44,-1.11566E-06,-0.032392189,-0.345657855,0.021811873,-1.244113684,0.161888197,-0.023127899
14.13482237,0.069948629,-0.138708673,-0.156007915,0.033954204,-0.493701044,0.160525185,0.02297822,0,9.52,-1.02592E-07,-0.029217297,-0.331721157,0.026861127,-1.242759705,0.186681345,-0.008777799
14.24362254,0.069948629,-0.137711573,-0.157005016,0.036960846,-0.487976405,0.156291916,0.020416028,0,9.60,-7.11396E-07,-0.028008867,-0.324442089,0.023473982,-1.238489509,0.206774935,-0.01027225
14.3598659,0.069948629,-0.136637772,-0.157833377,0.038863008,-0.482666756,0.152747827,0.017913119,0,9.68,-1.99864E-08,-0.025080189,-0.307067662,0.025490686,-1.22058475,0.183201686,0.004501798
14.47159934,0.069948629,-0.135011731,-0.158523677,0.04148615,-0.476501189,0.148718348,0.015028568,0,9.76,-5.57179E-07,-0.036264643,-0.304048389,0.009517836,-1.21373415,0.162378743,-0.0017476
14.58358121,0.069948629,-0.133615789,-0.159121938,0.044017251,-0.471124845,0.14505569,0.012247764,0,9.84,3.48922E-06,-0.033965591,-0.298845947,0.008938327,-1.212942958,0.175365746,-0.001865295
14.6951654,0.069948629,-0.131943728,-0.159674178,0.045689313,-0.46593747,0.141622759,0.009340981,0,9.92,5.12152E-08,-0.026783433,-0.280307174,0.014913086,-1.197141767,0.193822354,-0.012613554
14.80263233,0.069948629,-0.130685847,-0.160226419,0.047683514,-0.460909421,0.138588145,0.006680598,0,10.00,-4.45432E-07,-0.022116721,-0.273491323,0.016683949,-1.193671465,0.177953407,-0.009350668
15.03697038,0.069963969,-0.128476886,-0.161085459,0.050383356,-0.451761114,0.132950579,0.002310235,1.64937E-05,10.08,-2.3484E-07,-0.03263941,-0.268190652,-0.003278702,-1.183971047,0.19102791,-0.019334683
15.21537089,0.069979309,-0.126590064,-0.161330899,0.053052518,-0.444776683,0.129093395,-0.001194949,3.29874E-05,10.16,3.07987E-06,-0.028643114,-0.260794431,-0.001131878,-1.183398485,0.212342501,-0.013760949
15.3260181,0.069994649,-0.124273723,-0.16169906,0.05535352,-0.438592591,0.125734569,-0.004431501,4.94812E-05,10.24,9.12866E-07,-0.025731239,-0.247306764,0.000570466,-1.170291781,0.193012267,-0.008899317
15.43590331,0.070086689,-0.122862442,-0.16177576,0.056872181,-0.434342648,0.123170524,-0.006328598,0.000148444,10.32,-3.52853E-07,-0.028197508,-0.236472771,-0.002089636,-1.161868572,0.190107077,-0.005451581
15.54421067,0.070086689,-0.12103698,-0.16205188,0.058943082,-0.429937085,0.120423068,-0.008909317,0.000148444,10.40,-3.47176E-09,-0.042409237,-0.216853634,-0.023171855,-1.139191031,0.211133391,0.007294533
15.65561223,0.070086689,-0.119518319,-0.16235868,0.060538444,-0.425431478,0.118223991,-0.011108394,0.000148444,10.48,-1.56047E-06,-0.044318985,-0.213700563,-0.02353755,-1.136244059,0.192304373,0.004466089
15.75853753,0.070086689,-0.117800238,-0.16245072,0.062072445,-0.421537242,0.116193504,-0.013138881,0.000148444,10.56,-1.13753E-05,-0.052212436,-0.204236165,-0.028439449,-1.131593466,0.217864528,0.025055781
15.87023497,0.070086689,-0.114962336,-0.16261946,0.063683146,-0.417016815,0.113946259,-0.015386126,0.000148444,10.64,-8.45946E-07,-0.055231988,-0.197290823,-0.026599983,-1.126020193,0.204908207,0.028482128
15.99650073,0.070086689,-0.112584634,-0.163171701,0.065385887,-0.412511208,0.111889835,-0.01744255,0.000148444,10.72,2.3275E-07,-0.057595961,-0.177979693,-0.029161422,-1.109599233,0.182334438,0.04632676
16.10558462,0.070086689,-0.109884792,-0.163386461,0.066873868,-0.407179328,0.109598127,-0.019734258,0.000148444,10.80,1.46781E-06,-0.051880427,-0.168889716,-0.025279758,-1.108828187,0.200063378,0.045854695
16.21267176,0.070086689,-0.10781389,-0.163417141,0.068361849,-0.403511112,0.107999303,-0.021333081,0.000148444,10.88,-5.85152E-08,-0.062412325,-0.173221439,-0.036046647,-1.093702078,0.183135599,0.03782424
16.32456017,0.070086689,-0.104975988,-0.163478501,0.06966575,-0.398709085,0.10629488,-0.023307989,0.000148444,10.96,2.56705E-06,-0.059955224,-0.170935676,-0.032476135,-1.093299627,0.201162368,0.037328795
16.43493438,0.070086689,-0.102797707,-0.163524521,0.070754891,-0.395229838,0.105379679,-0.024571486,0.000148444,11.04,8.99409E-07,-0.059544284,-0.15360263,-0.032811835,-1.075220704,0.182163805,0.043586083
16.53477216,0.069994649,-0.100297285,-0.163585881,0.071890052,-0.391724654,0.104327383,-0.026524162,4.94812E-05,11.12,9.60602E-07,-0.072843567,-0.163423628,-0.053987198,-1.067300677,0.194024652,0.053638052
16.6406467,0.069948629,-0.098088323,-0.163631901,0.073055893,-0.387582164,0.103163928,-0.028009975,0,11.20,-3.0277E-07,-0.067062549,-0.161731422,-0.039664526,-1.066364408,0.181257933,0.057754215
16.74537659,0.069948629,-0.096216842,-0.163693261,0.074022314,-0.383506369,0.102315422,-0.029929303,0,11.28,4.74123E-07,-0.058467776,-0.144936457,-0.024079951,-1.058493614,0.18017751,0.081659466
16.85460997,0.069948629,-0.094284,-0.163723941,0.074559214,-0.379960428,0.101539168,-0.031346569,0,11.36,1.84367E-06,-0.071168758,-0.146104321,-0.042013984,-1.049433947,0.198586896,0.07927043
16.96823502,0.069948629,-0.092443199,-0.163877341,0.075341555,-0.376155117,0.10097041,-0.032493349,0,11.44,-1.30717E-06,-0.082856372,-0.149059922,-0.047296718,-1.037487149,0.176670507,0.074513406
17.06612563,0.069948629,-0.090832498,-0.164076761,0.075786415,-0.37314644,0.100685104,-0.033215876,0,11.52,2.47212E-06,-0.079689935,-0.14446272,-0.037122961,-1.037169576,0.195530355,0.079959393
17.18102717,0.069948629,-0.088684896,-0.164030741,0.076215935,-0.369656077,0.100284935,-0.034260762,0,11.60,-2.55042E-07,-0.094671488,-0.147517696,-0.04719501,-1.023655176,0.182367578,0.081302866
17.28975773,0.069948629,-0.086782735,-0.164000061,0.076538075,-0.366284283,0.099723587,-0.035596511,0,11.68,-9.10878E-07,-0.093319491,-0.149025887,-0.032123562,-1.022925377,0.166784853,0.0884284
17.39607716,0.069948629,-0.084665813,-0.163954041,0.076906236,-0.363798048,0.099953314,-0.036085607,0,11.76,-9.02088E-08,-0.096601032,-0.148345113,-0.033269379,-1.005280137,0.147125736,0.088007227
17.50843644,0.069948629,-0.082088691,-0.163923361,0.077320416,-0.360137243,0.099623545,-0.036882239,0,11.84,9.0548E-07,-0.091274649,-0.131730109,-0.026555471,-1.001680136,0.164136603,0.098037027
17.62275052,0.069948629,-0.08066207,-0.163846661,0.077611876,-0.357113744,0.099449397,-0.037571419,0,11.92,-1.45445E-07,-0.090080634,-0.130323753,-0.027445968,-0.98852396,0.149209589,0.101878196
17.73309469,0.069948629,-0.079066709,-0.163631901,0.077826636,-0.354294035,0.099630955,-0.038319883,0,12.00,8.1753E-07,-0.089875862,-0.137293175,-0.041112445,-0.978027105,0.166887566,0.101113342
17.84697652,0.069963969,-0.077532708,-0.163417141,0.078041397,-0.350762915,0.099886619,-0.03876081,1.64937E-05,12.08,-8.18389E-08,-0.082019359,-0.143277749,-0.039825246,-0.974046111,0.166038811,0.096312657
17.95430374,0.069963969,-0.076504927,-0.163417141,0.078210137,-0.34869908,0.100197861,-0.03972418,1.64937E-05,12.16,-3.10154E-07,-0.067425378,-0.146808356,-0.02179498,-0.966126621,0.147088721,0.093171373
18.06803298,0.069963969,-0.074234606,-0.163171701,0.078271497,-0.346168382,0.100309019,-0.039613022,1.64937E-05,12.24,-8.96456E-07,-0.077918127,-0.147949845,-0.038507767,-0.957187712,0.131526813,0.089653596
18.1761024,0.069979309,-0.073344885,-0.162941601,0.078532277,-0.343867411,0.100579504,-0.039883506,3.29874E-05,12.32,-6.35464E-07,-0.084081739,-0.14607279,-0.034190491,-0.955140114,0.113076955,0.086201347
18.28510451,0.069979309,-0.071703504,-0.1627882,0.078578297,-0.341351534,0.10082961,-0.040048391,3.29874E-05,12.40,1.21698E-06,-0.09304662,-0.144849256,-0.032076553,-0.953897655,0.132469714,0.081676267
18.39578032,0.069979309,-0.070767763,-0.16249674,0.078578297,-0.339254352,0.101126031,-0.040344812,3.29874E-05,12.48,5.13497E-06,-0.091757983,-0.141701892,-0.016260833,-0.953040719,0.15069586,0.084834605
18.49709678,0.069979309,-0.069939402,-0.16228198,0.078578297,-0.33756475,0.101453947,-0.040520812,3.29874E-05,12.56,3.27367E-06,-0.09782099,-0.142068401,-0.022613917,-0.949580729,0.167847291,0.08834292
18.61622953,0.069979309,-0.068742881,-0.1620979,0.078578297,-0.335093336,0.101839295,-0.040468939,3.29874E-05,12.64,7.58758E-08,-0.099250413,-0.142324224,-0.033622079,-0.933305979,0.189056203,0.078505807
18.72093487,0.069979309,-0.068006561,-0.16192916,0.078578297,-0.33328887,0.102239464,-0.040869108,3.29874E-05,12.72,-1.0297E-07,-0.096995287,-0.142391548,-0.038241927,-0.915367007,0.172350541,0.083999597
18.82558084,0.070040669,-0.06739296,-0.16166838,0.078578297,-0.331110172,0.102541443,-0.040971003,9.89623E-05,12.80,-3.84506E-07,-0.096070662,-0.143311769,-0.049788684,-0.904855728,0.152832478,0.089049995
18.93758702,0.070071349,-0.06677936,-0.16149964,0.078440237,-0.329120443,0.102534033,-0.04080056,0.00013195,12.88,-1.47872E-06,-0.097082414,-0.142499849,-0.04871792,-0.904209852,0.136787042,0.089252539
19.03730559,0.070071349,-0.06636518,-0.16149964,0.078378877,-0.327997747,0.103378834,-0.040644939,0.00013195,12.96,7.27097E-08,-0.089457758,-0.132880598,-0.038272332,-0.904142976,0.155783311,0.113079175
19.14127994,0.070071349,-0.065889639,-0.161284879,0.078102757,-0.326404482,0.103497403,-0.040607886,0.00013195,13.04,-1.02465E-06,-0.101909675,-0.134444162,-0.049643535,-0.894936323,0.146796525,0.11100021
19.25854373,0.070071349,-0.065674879,-0.161131479,0.077719256,-0.324770459,0.103979087,-0.04038557,0.00013195,13.12,-6.32975E-07,-0.110382609,-0.140351921,-0.039723214,-0.890646696,0.126313105,0.106694475
19.37256384,0.070071349,-0.065122639,-0.160886039,0.076814196,-0.322840014,0.104327383,-0.040233654,0.00013195,13.20,-1.20246E-06,-0.110911131,-0.141554892,-0.023667781,-0.888443887,0.115502276,0.106263742
19.48224521,0.070071349,-0.064416998,-0.160793999,0.076568755,-0.321080012,0.104342204,-0.040248475,0.00013195,13.28,2.74545E-06,-0.107499562,-0.147265986,-0.009006856,-0.886716902,0.13345255,0.105556957
19.59265161,0.070071349,-0.063987478,-0.160717299,0.076430695,-0.319634957,0.104764604,-0.039711211,0.00013195,13.36,-1.02444E-06,-0.11031267,-0.147538528,-0.009141704,-0.879231811,0.121283188,0.10891296
19.70319939,0.070071349,-0.063649998,-0.160686619,0.076047195,-0.318623419,0.104757194,-0.039703801,0.00013195,13.44,1.87504E-07,-0.116427541,-0.150381491,-0.027652865,-0.862541258,0.144484237,0.107990317
19.81717277,0.070071349,-0.063557958,-0.160425839,0.075909135,-0.317237648,0.105133278,-0.039327716,0.00013195,13.52,-9.15372E-07,-0.115530841,-0.151176453,-0.03402932,-0.851474047,0.129336596,0.112791829
19.92316628,0.070071349,-0.063527278,-0.160149719,0.075847775,-0.315992678,0.105101784,-0.039296221,0.00013195,13.60,-4.87755E-07,-0.102677658,-0.160744295,-0.016796717,-0.846546173,0.108284175,0.109859325
20.03719354,0.070071349,-0.063021057,-0.159888938,0.075418255,-0.314881098,0.1055353,-0.038803421,0.00013195,13.68,-7.23769E-07,-0.103457697,-0.170732766,-0.00859648,-0.844588578,0.092469148,0.106142677
20.14477444,0.070071349,-0.062744937,-0.159551458,0.075356895,-0.313502738,0.105770585,-0.03855702,0.00013195,13.76,5.03167E-07,-0.121026523,-0.179871798,-0.030020069,-0.829435408,0.113410443,0.096635595
20.25421095,0.070025329,-0.062468817,-0.159459418,0.075234174,-0.312176252,0.105874332,-0.038445862,8.24686E-05,13.84,6.78696E-07,-0.11974366,-0.178290933,-0.017140765,-0.827487707,0.104251713,0.095610231
20.36978436,0.069948629,-0.062407457,-0.159382718,0.075050094,-0.310920166,0.106031806,-0.038284683,0,13.92,-1.62767E-07,-0.112935074,-0.164133132,0.002921204,-0.817914307,0.084970452,0.092582472
20.47547555,0.069948629,-0.062330757,-0.159367378,0.075034754,-0.309986439,0.106057743,-0.038258746,0,14.00,2.04277E-06,-0.118244261,-0.164611071,-0.011440651,-0.813789904,0.10362839,0.092344515
20.5890758,0.069948629,-0.062238717,-0.159352038,0.075004074,-0.309063827,0.106370838,-0.037945651,0,14.08,4.26282E-07,-0.109799102,-0.169649884,-0.001009428,-0.803737342,0.121880457,0.111357532
20.70795727,0.069948629,-0.061763176,-0.159198638,0.074927374,-0.307970773,0.106198543,-0.03741024,0,14.16,-4.96153E-07,-0.108062565,-0.171279222,-0.003758434,-0.789677024,0.11003837,0.110881545
20.81265426,0.069948629,-0.061686476,-0.159183298,0.074850674,-0.307081508,0.106198543,-0.03741024,0,14.24,-1.8483E-07,-0.108126789,-0.172625974,-0.014065225,-0.771372199,0.090124778,0.108704962
20.92055631,0.069948629,-0.061241616,-0.159198638,0.074727954,-0.306129255,0.106198543,-0.03741024,0,14.32,-1.30587E-06,-0.109857455,-0.171442062,-0.011700924,-0.769003153,0.073621042,0.105901338
21.03472877,0.069948629,-0.061118896,-0.158968538,0.074697274,-0.30523258,0.106198543,-0.03741024,0,14.40,3.16816E-08,-0.113523528,-0.156618416,0.001580871,-0.750707388,0.049782444,0.084886767
21.13707924,0.069948629,-0.060934816,-0.158953198,0.074559214,-0.304487821,0.106198543,-0.03741024,0,14.48,5.1761E-06,-0.113395788,-0.158134267,0.012490939,-0.74887532,0.060556471,0.084333308
21.25714064,0.069948629,-0.060259855,-0.158891838,0.074237074,-0.303698599,0.106198543,-0.03741024,0,14.56,2.94723E-06,-0.10923297,-0.161411658,0.026213866,-0.745322943,0.078667678,0.091673769
21.36608243,0.069963969,-0.060060435,-0.158784458,0.074145034,-0.302653713,0.106198543,-0.03741024,1.64937E-05,14.64,2.42649E-06,-0.113956071,-0.164409325,0.015711159,-0.741449416,0.099574164,0.091355376
21.47450924,0.069963969,-0.060014415,-0.158631057,0.074160374,-0.301997881,0.106198543,-0.03741024,1.64937E-05,14.72,3.2005E-07,-0.119018979,-0.166414157,-0.002695343,-0.724501729,0.124292307,0.089752026
21.58818293,0.069963969,-0.059983735,-0.158600377,0.074191054,-0.301412448,0.106198543,-0.03741024,1.64937E-05,14.80,3.62426E-06,-0.119398862,-0.168905973,-0.017902253,-0.719116449,0.142404959,0.089194454
21.7004137,0.069963969,-0.059845675,-0.158431637,0.074145034,-0.300827016,0.106198543,-0.03741024,1.64937E-05,14.88,-6.25722E-07,-0.107859664,-0.166807055,-0.00720974,-0.718049049,0.128981426,0.092911512
21.8080833,0.069979309,-0.059753635,-0.158339597,0.074252414,-0.300356447,0.105815048,-0.037026745,3.29874E-05,14.96,-4.82389E-07,-0.105189636,-0.167245835,-0.017936682,-0.710268676,0.113424778,0.100008763
21.92279387,0.069979309,-0.059722955,-0.158094157,0.074283094,-0.299793246,0.105815048,-0.037026745,3.29874E-05,15.04,-1.43308E-06,-0.104786389,-0.17640923,-0.014679275,-0.709269464,0.096785389,0.10012956
22.03862405,0.069994649,-0.059707615,-0.158063477,0.074375134,-0.299663562,0.106000311,-0.036841481,4.94812E-05,15.12,-5.08339E-07,-0.107309073,-0.194166422,-0.007649045,-0.699007154,0.108632021,0.087184228
22.15008116,0.069994649,-0.059646255,-0.157986777,0.074467174,-0.298955855,0.106046627,-0.036795165,4.94812E-05,15.20,-5.31819E-07,-0.103000492,-0.189812884,0.010992663,-0.694550157,0.093007557,0.094576895
22.25479388,0.069994649,-0.059630915,-0.158002117,0.074467174,-0.298685371,0.106046627,-0.036795165,4.94812E-05,15.28,1.79566E-06,-0.103098035,-0.190208688,0.002180132,-0.687673748,0.112569056,0.094533801
22.37328982,0.069994649,-0.059324114,-0.158002117,0.074773974,-0.298066591,0.106087385,-0.036754407,4.94812E-05,15.36,-2.23953E-07,-0.101598166,-0.207511455,-0.006364279,-0.685711563,0.097400516,0.092361338
22.48536563,0.069994649,-0.058909934,-0.157956097,0.074605234,-0.297903559,0.106194838,-0.036646955,4.94812E-05,15.44,-7.01601E-07,-0.090910703,-0.204400003,0.003651484,-0.68269676,0.080327161,0.090841942
22.61266708,0.070117369,-0.058787214,-0.157864057,0.074436494,-0.297444106,0.106178164,-0.036515418,0.000181431,15.52,-6.24708E-07,-0.100637987,-0.200242311,-0.013963052,-0.677852988,0.089602515,0.084876806
22.72667193,0.070117369,-0.058787214,-0.157818037,0.074451834,-0.29715139,0.106344901,-0.036185649,0.000181431,15.60,1.87472E-06,-0.095217213,-0.194315627,-0.006713631,-0.676893294,0.103877619,0.096170984
22.84804869,0.070117369,-0.058787214,-0.157802697,0.074513194,-0.2968772,0.106268943,-0.035905901,0.000181431,15.68,-4.53075E-07,-0.108237572,-0.184593678,-0.021223446,-0.667292714,0.094999827,0.089006566
22.96918321,0.070117369,-0.058787214,-0.157787357,0.074497854,-0.29618061,0.106402333,-0.035772511,0.000181431,15.76,-9.97489E-07,-0.116949566,-0.18316859,-0.013666136,-0.666277707,0.076844819,0.089766882
23.08416438,0.070117369,-0.058787214,-0.157787357,0.074436494,-0.29576562,0.106398628,-0.035776217,0.000181431,15.84,3.89095E-06,-0.117199957,-0.180319563,-0.001030366,-0.664673686,0.089032918,0.089206979
23.20106339,0.070117369,-0.058771874,-0.157986777,0.074298434,-0.295369156,0.106383806,-0.035613185,0.000181431,15.92,3.97661E-06,-0.113684788,-0.183326647,0.013624622,-0.663218617,0.107175715,0.094475545
23.31376123,0.070117369,-0.058771874,-0.158048137,0.074298434,-0.294965282,0.106250417,-0.035109268,0.000181431,16.00,2.37409E-06,-0.119395256,-0.18447195,0.002709041,-0.65995276,0.127532184,0.098416984
23.42803955,0.070117369,-0.058771874,-0.158063477,0.074129694,-0.294928229,0.106228185,-0.0351315,0.000181431,16.08,-8.73033E-08,-0.115850627,-0.184442312,-0.000279439,-0.645822585,0.108319409,0.117092475
23.55100012,0.069963969,-0.058771874,-0.158170857,0.073991634,-0.294472481,0.106250417,-0.035109268,1.64937E-05,16.16,-8.44416E-07,-0.115897402,-0.188166246,-0.014990375,-0.636858463,0.089897886,0.116708122
23.67494607,0.069963969,-0.058771874,-0.158278237,0.073853573,-0.294268691,0.106170754,-0.03510371,1.64937E-05,16.24,-1.20703E-06,-0.105873272,-0.185154647,-0.008658529,-0.635022223,0.075923435,0.115311146
23.79164195,0.069963969,-0.058695174,-0.158308917,0.073577453,-0.293898164,0.106041069,-0.034992552,1.64937E-05,16.32,-3.22791E-07,-0.104061864,-0.182075143,0.001225633,-0.631966114,0.058570743,0.110791683
23.90884042,0.069963969,-0.058695174,-0.158308917,0.073623473,-0.293805533,0.106039217,-0.034994405,1.64937E-05,16.40,-2.06431E-07,-0.108573891,-0.170714021,0.01445582,-0.622505009,0.036676019,0.101132229
24.02972245,0.069963969,-0.058695174,-0.158308917,0.073623473,-0.293772185,0.105955848,-0.035077774,1.64937E-05,16.48,6.87905E-06,-0.102797702,-0.171224356,0.030882547,-0.619409084,0.044752769,0.100647859
24.13944983,0.069963969,-0.058695174,-0.158308917,0.073623473,-0.293742543,0.105863216,-0.035170405,1.64937E-05,16.56,1.64587E-06,-0.109514304,-0.175456285,0.014277447,-0.611203313,0.067947499,0.100422964
24.25882006,0.069963969,-0.058695174,-0.158308917,0.073623473,-0.293194163,0.105863216,-0.035170405,1.64937E-05,16.64,-5.75494E-07,-0.10776592,-0.180318236,0.01070097,-0.6074512,0.051416799,0.099248476
24.37521935,0.069963969,-0.058695174,-0.158308917,0.073608133,-0.293194163,0.105863216,-0.035170405,1.64937E-05,16.72,-4.54546E-07,-0.109808981,-0.187188447,-0.004422715,-0.600182772,0.032680705,0.098214015
24.49291205,0.069963969,-0.058695174,-0.158155517,0.073546773,-0.293183048,0.105953995,-0.035079626,1.64937E-05,16.80,-1.4356E-06,-0.110627867,-0.184352964,-0.000604585,-0.598038614,0.01600226,0.095610268
24.61351371,0.069963969,-0.058649154,-0.158078817,0.073378033,-0.2928681,0.10604848,-0.034985142,1.64937E-05,16.88,1.29257E-07,-0.104292922,-0.166451693,0.010623189,-0.576111913,0.031908881,0.082944505
24.73384857,0.069963969,-0.058603134,-0.158109497,0.073055893,-0.2928681,0.106046627,-0.034986995,1.64937E-05,16.96,3.10624E-06,-0.107824847,-0.172061741,0.018891107,-0.573060036,0.055909328,0.079723984
24.85762572,0.069963969,-0.058572454,-0.158002117,0.072963853,-0.292716184,0.105928059,-0.034875836,1.64937E-05,17.04,5.62672E-06,-0.100612119,-0.172996998,0.038824562,-0.569439471,0.07258869,0.078897513
24.97310424,0.069979309,-0.058572454,-0.158017457,0.072917833,-0.292782879,0.105872479,-0.034820257,3.29874E-05,17.12,2.79681E-06,-0.106165096,-0.175339967,0.027086752,-0.566806257,0.09277828,0.07869222
25.08856201,0.069979309,-0.058572454,-0.158002117,0.072979193,-0.29231231,0.105553826,-0.03450531,3.29874E-05,17.20,-7.08932E-08,-0.109253801,-0.184146568,0.016200013,-0.562255442,0.076577857,0.098586246
25.21257162,0.069979309,-0.058572454,-0.157971437,0.073009873,-0.292134457,0.105361152,-0.034316341,3.29874E-05,17.28,-8.68846E-07,-0.123537779,-0.197189718,-0.004953698,-0.556729734,0.058783919,0.09583085
25.32407022,0.069994649,-0.058572454,-0.157940757,0.073071233,-0.292134457,0.1052537,-0.034208888,4.94812E-05,17.36,-6.75707E-07,-0.119433261,-0.194382906,0.002820681,-0.554855824,0.043412756,0.094727218
25.43263435,0.069994649,-0.058572454,-0.157910077,0.073147933,-0.292134457,0.105116605,-0.03430893,4.94812E-05,17.44,-4.62014E-09,-0.109947026,-0.174234346,0.022276293,-0.529533446,0.018540265,0.071308456
25.54196787,0.069994649,-0.058572454,-0.157848717,0.073178613,-0.291878793,0.105088815,-0.03439971,4.94812E-05,17.52,3.4905E-06,-0.106414348,-0.171130374,0.026603732,-0.527455926,0.033726998,0.070487626
25.65854263,0.069994649,-0.058572454,-0.157787357,0.073224633,-0.291912141,0.105081405,-0.034392299,4.94812E-05,17.60,1.52445E-07,-0.100459881,-0.175952032,0.036461741,-0.505763352,0.053115841,0.05418779
25.75733209,0.070009989,-0.058572454,-0.157725997,0.073224633,-0.291912141,0.104712731,-0.034627583,6.59749E-05,17.68,2.98782E-06,-0.103649452,-0.189497903,0.022840757,-0.50145936,0.074717551,0.053882837
25.8719182,0.070009989,-0.058572454,-0.157725997,0.073316673,-0.291919551,0.104533025,-0.034803584,6.59749E-05,17.76,8.62411E-07,-0.105496369,-0.181655616,0.02861272,-0.494693279,0.094390549,0.054172687


==> graphs/old/dof_diff.dat <==
t	IG1	IG2	IG3	IG4	IG5	IG6	IG7	IS1	IS2	IS3	IS4	IS5	IS6	IS7
0.00	0.97	0.99	0.96	0.96	0.98	0.98	0.98	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.02	0.99	0.98	0.99	0.99	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.03	1.00	0.99	1.00	1.02	0.99	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.05	1.00	0.99	1.00	1.00	0.98	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.07	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.08	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.10	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.12	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.13	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.15	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.17	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.18	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.20	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.22	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.23	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.25	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.27	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.28	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.30	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.32	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.33	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.35	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.37	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.38	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.40	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.42	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.43	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.45	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.47	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.48	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.50	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.52	0.97	0.99	0.96	0.96	0.98	0.98	0.98	1.00	1.00	1.00	1.00	1.00	1.00	1.00
0.53	0.94	0.97	0.92	0.92	0.96	0.96	0.97	0.97	0.98	0.95	0.96	0.97	0.96	0.84
0.55	0.91	0.94	0.89	0.88	0.94	0.94	0.96	0.95	0.96	0.91	0.91	0.97	0.93	0.69
0.57	0.88	0.91	0.85	0.84	0.92	0.93	0.95	0.92	0.92	0.87	0.88	0.96	0.90	0.55
0.58	0.85	0.88	0.82	0.81	0.91	0.91	0.94	0.89	0.89	0.82	0.85	0.94	0.88	0.43
0.60	0.82	0.85	0.79	0.77	0.89	0.90	0.93	0.87	0.85	0.77	0.82	0.93	0.86	0.34
0.62	0.79	0.82	0.75	0.73	0.88	0.89	0.93	0.85	0.82	0.72	0.80	0.91	0.84	0.27
0.63	0.76	0.79	0.72	0.70	0.86	0.88	0.92	0.83	0.78	0.68	0.78	0.89	0.82	0.21
0.65	0.73	0.75	0.70	0.66	0.85	0.87	0.91	0.80	0.75	0.63	0.76	0.88	0.80	0.16
0.67	0.70	0.72	0.68	0.63	0.84	0.86	0.91	0.78	0.71	0.58	0.74	0.86	0.78	0.12
0.68	0.67	0.69	0.66	0.60	0.83	0.85	0.90	0.76	0.68	0.54	0.73	0.85	0.76	0.09
0.70	0.64	0.65	0.65	0.57	0.82	0.84	0.90	0.74	0.64	0.49	0.71	0.83	0.74	0.06
0.72	0.61	0.62	0.63	0.54	0.81	0.84	0.89	0.72	0.61	0.45	0.70	0.82	0.72	0.05
0.73	0.58	0.59	0.62	0.52	0.80	0.83	0.89	0.70	0.57	0.41	0.68	0.80	0.70	0.03
0.75	0.55	0.55	0.60	0.49	0.79	0.82	0.88	0.67	0.53	0.36	0.67	0.78	0.68	0.02
0.77	0.52	0.52	0.59	0.46	0.78	0.82	0.87	0.65	0.50	0.32	0.65	0.77	0.67	0.02
0.78	0.49	0.49	0.57	0.43	0.77	0.81	0.87	0.62	0.46	0.28	0.64	0.75	0.64	0.01
0.80	0.46	0.45	0.56	0.41	0.77	0.80	0.86	0.59	0.43	0.23	0.63	0.73	0.62	0.01
0.82	0.43	0.42	0.54	0.38	0.76	0.80	0.86	0.56	0.39	0.18	0.61	0.71	0.60	0.01
0.83	0.41	0.39	0.53	0.36	0.75	0.79	0.85	0.53	0.36	0.13	0.60	0.70	0.58	0.01
0.85	0.38	0.36	0.52	0.34	0.74	0.79	0.85	0.50	0.32	0.10	0.59	0.68	0.56	0.00
0.87	0.35	0.32	0.51	0.32	0.73	0.78	0.84	0.47	0.29	0.07	0.58	0.66	0.54	0.00
0.88	0.32	0.29	0.50	0.30	0.72	0.77	0.83	0.44	0.25	0.05	0.56	0.65	0.53	0.00
0.90	0.29	0.26	0.49	0.28	0.71	0.77	0.83	0.41	0.22	0.04	0.55	0.63	0.51	0.00
0.92	0.26	0.23	0.48	0.26	0.70	0.76	0.82	0.38	0.19	0.03	0.54	0.61	0.49	0.00
0.93	0.23	0.20	0.47	0.24	0.69	0.75	0.82	0.35	0.15	0.02	0.52	0.59	0.47	0.00
0.95	0.20	0.17	0.46	0.23	0.68	0.75	0.81	0.32	0.12	0.01	0.50	0.58	0.45	0.00
0.97	0.17	0.14	0.45	0.21	0.67	0.74	0.81	0.28	0.09	0.01	0.48	0.56	0.44	0.00
0.98	0.15	0.10	0.45	0.19	0.66	0.74	0.80	0.25	0.06	0.01	0.47	0.54	0.42	0.00
1.00	0.12	0.07	0.44	0.17	0.65	0.73	0.79	0.22	0.04	0.01	0.46	0.52	0.40	0.00
1.02	0.09	0.04	0.43	0.15	0.64	0.72	0.79	0.19	0.03	0.00	0.45	0.50	0.38	0.00
1.03	0.07	0.01	0.42	0.13	0.63	0.72	0.78	0.15	0.02	0.00	0.43	0.48	0.35	0.00
1.05	0.04	-0.01	0.42	0.12	0.62	0.71	0.78	0.12	0.01	0.00	0.42	0.46	0.33	0.00
1.07	0.02	-0.02	0.43	0.11	0.61	0.71	0.78	0.09	0.01	0.00	0.41	0.44	0.31	0.00
1.08	0.00	-0.03	0.43	0.10	0.61	0.69	0.76	0.06	0.01	0.00	0.39	0.42	0.28	0.00
1.10	0.00	-0.03	0.45	0.08	0.60	0.66	0.75	0.04	0.00	0.00	0.37	0.39	0.23	0.00
1.12	0.00	-0.04	0.45	0.05	0.59	0.64	0.73	0.03	0.00	0.00	0.35	0.35	0.19	0.00
1.13	0.00	-0.04	0.45	0.02	0.58	0.62	0.73	0.02	-0.01	0.00	0.32	0.31	0.15	0.00
1.15	0.00	-0.04	0.45	0.00	0.58	0.61	0.72	0.02	-0.01	0.00	0.28	0.27	0.11	0.00
1.17	0.00	-0.03	0.44	0.00	0.55	0.60	0.71	0.01	-0.01	0.00	0.25	0.23	0.08	0.00
1.18	0.00	-0.02	0.43	0.00	0.54	0.58	0.71	0.01	-0.01	0.00	0.21	0.19	0.06	0.00
1.20	0.00	-0.01	0.43	0.00	0.52	0.56	0.70	0.01	-0.01	0.00	0.17	0.15	0.04	0.00
1.22	0.00	0.00	0.42	0.00	0.51	0.54	0.70	0.00	-0.02	0.00	0.13	0.11	0.03	0.00
1.23	0.00	0.00	0.38	0.00	0.49	0.52	0.68	0.00	-0.01	0.00	0.09	0.08	0.02	0.00
1.25	0.00	0.00	0.35	0.00	0.46	0.50	0.67	0.00	-0.01	0.00	0.07	0.06	0.02	0.00
1.27	0.00	0.00	0.32	0.00	0.42	0.47	0.67	0.00	-0.01	0.00	0.05	0.04	0.01	0.00
1.28	0.00	0.00	0.29	0.00	0.39	0.45	0.66	0.00	-0.01	0.00	0.03	0.03	0.01	0.00
1.30	0.00	0.00	0.26	0.00	0.36	0.42	0.65	0.00	0.00	0.00	0.03	0.02	0.01	0.00
1.32	0.00	0.00	0.23	0.00	0.32	0.40	0.64	0.00	0.00	0.00	0.02	0.02	0.00	0.00
1.33	0.00	0.00	0.21	0.00	0.29	0.38	0.64	0.00	0.00	0.00	0.01	0.01	0.00	0.00
1.35	0.00	0.00	0.17	0.00	0.26	0.35	0.63	0.00	0.00	0.00	0.01	0.01	0.00	0.00
1.37	0.00	0.00	0.14	0.00	0.22	0.33	0.62	0.00	0.00	0.00	0.01	0.01	0.00	0.00
1.38	0.00	0.00	0.11	0.00	0.19	0.30	0.62	0.00	0.00	0.00	0.01	0.00	0.00	0.00
1.40	0.00	0.00	0.08	0.00	0.16	0.28	0.61	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.42	0.00	0.00	0.05	0.00	0.13	0.25	0.60	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.43	0.00	0.00	0.01	0.00	0.09	0.23	0.59	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.45	0.00	0.00	0.00	0.00	0.08	0.20	0.59	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.47	0.00	0.00	0.00	0.00	0.06	0.17	0.58	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.48	0.00	0.00	0.00	0.00	0.03	0.15	0.57	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.50	0.00	0.00	0.00	0.00	0.00	0.12	0.56	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.52	0.00	0.02	0.03	0.03	0.01	0.14	0.57	0.00	0.00	0.00	0.00	0.00	0.00	0.00
1.53	0.01	0.03	0.05	0.07	0.02	0.16	0.58	0.00	0.02	0.12	0.05	0.03	0.03	0.20
1.55	0.02	0.05	0.07	0.10	0.03	0.18	0.58	0.01	0.04	0.22	0.09	0.06	0.05	0.35
1.57	0.04	0.07	0.09	0.13	0.04	0.19	0.59	0.03	0.05	0.33	0.14	0.09	0.08	0.49
1.58	0.06	0.09	0.11	0.16	0.05	0.20	0.60	0.05	0.07	0.43	0.18	0.12	0.10	0.59
1.60	0.08	0.11	0.13	0.19	0.06	0.21	0.61	0.08	0.08	0.53	0.23	0.16	0.13	0.68
1.62	0.11	0.12	0.14	0.21	0.07	0.21	0.62	0.10	0.09	0.61	0.27	0.19	0.16	0.75
1.63	0.14	0.14	0.15	0.23	0.08	0.22	0.62	0.13	0.10	0.69	0.32	0.23	0.19	0.81
1.65	0.18	0.15	0.17	0.25	0.09	0.23	0.63	0.16	0.11	0.76	0.35	0.26	0.23	0.86
1.67	0.21	0.17	0.18	0.27	0.10	0.24	0.64	0.19	0.12	0.82	0.39	0.29	0.27	0.89
1.68	0.24	0.18	0.19	0.29	0.10	0.24	0.65	0.22	0.13	0.87	0.43	0.31	0.30	0.92
1.70	0.27	0.19	0.20	0.31	0.11	0.25	0.66	0.25	0.13	0.90	0.47	0.34	0.34	0.95
1.72	0.30	0.21	0.21	0.33	0.12	0.26	0.66	0.28	0.14	0.93	0.51	0.36	0.38	0.96
1.73	0.33	0.22	0.22	0.35	0.13	0.27	0.67	0.30	0.16	0.95	0.55	0.39	0.42	0.97
1.75	0.36	0.24	0.23	0.37	0.13	0.28	0.68	0.33	0.17	0.96	0.58	0.41	0.46	0.98
1.77	0.39	0.25	0.24	0.39	0.14	0.28	0.69	0.36	0.18	0.97	0.62	0.43	0.50	0.99
1.78	0.43	0.27	0.25	0.41	0.15	0.29	0.70	0.39	0.20	0.98	0.66	0.44	0.54	0.99
1.80	0.46	0.28	0.26	0.44	0.16	0.30	0.70	0.42	0.21	0.99	0.70	0.46	0.58	0.99
1.82	0.49	0.30	0.27	0.46	0.16	0.31	0.71	0.45	0.23	0.99	0.75	0.48	0.62	1.00
1.83	0.52	0.32	0.28	0.48	0.17	0.31	0.72	0.48	0.25	0.99	0.79	0.50	0.66	1.00
1.85	0.55	0.33	0.29	0.51	0.18	0.32	0.73	0.51	0.26	1.00	0.84	0.52	0.70	1.00
1.87	0.58	0.35	0.30	0.53	0.19	0.33	0.74	0.53	0.28	1.00	0.88	0.54	0.74	1.00
1.88	0.61	0.37	0.32	0.56	0.19	0.34	0.75	0.56	0.30	1.00	0.92	0.55	0.77	1.00
1.90	0.64	0.39	0.33	0.59	0.20	0.35	0.76	0.59	0.31	1.00	0.94	0.57	0.81	1.00
1.92	0.67	0.42	0.34	0.62	0.21	0.35	0.76	0.61	0.32	1.00	0.96	0.59	0.85	1.00
1.93	0.71	0.44	0.35	0.64	0.22	0.36	0.77	0.64	0.33	1.00	0.97	0.61	0.89	1.00
1.95	0.74	0.46	0.37	0.67	0.22	0.37	0.78	0.66	0.35	1.00	0.98	0.62	0.92	1.00
1.97	0.77	0.48	0.38	0.70	0.23	0.38	0.79	0.69	0.36	1.00	0.98	0.63	0.94	1.00
1.98	0.80	0.51	0.39	0.73	0.24	0.39	0.80	0.71	0.37	1.00	0.99	0.65	0.96	1.00
2.00	0.83	0.53	0.41	0.76	0.25	0.40	0.81	0.74	0.38	1.00	0.99	0.66	0.97	1.00
2.02	0.86	0.56	0.43	0.80	0.25	0.41	0.82	0.77	0.39	1.00	0.99	0.67	0.98	1.00
2.03	0.89	0.58	0.46	0.83	0.26	0.42	0.82	0.80	0.41	1.00	1.00	0.68	0.98	1.00
2.05	0.92	0.60	0.49	0.87	0.27	0.43	0.84	0.83	0.42	1.00	1.00	0.69	0.99	1.00
2.07	0.95	0.62	0.53	0.91	0.28	0.45	0.85	0.86	0.44	1.00	1.00	0.69	0.99	1.00
2.08	0.98	0.64	0.56	0.94	0.29	0.46	0.87	0.90	0.45	1.00	1.00	0.70	0.99	1.00
2.10	1.01	0.67	0.58	0.98	0.29	0.48	0.88	0.93	0.47	1.00	1.00	0.71	1.00	1.00
2.12	1.02	0.68	0.61	1.00	0.29	0.51	0.91	0.95	0.48	1.00	1.00	0.72	1.00	1.00
2.13	1.02	0.69	0.64	1.00	0.30	0.54	0.94	0.96	0.50	1.00	1.00	0.74	1.00	1.00
2.15	1.02	0.70	0.68	1.00	0.31	0.57	0.97	0.97	0.52	1.00	1.00	0.76	1.00	1.00
2.17	1.01	0.72	0.71	1.00	0.31	0.59	1.00	0.98	0.53	1.00	1.00	0.78	1.00	1.00
2.18	1.00	0.73	0.75	1.00	0.32	0.61	1.00	0.99	0.55	1.00	1.00	0.80	1.00	1.00
2.20	1.00	0.75	0.79	1.00	0.33	0.62	1.00	0.99	0.57	1.00	1.00	0.83	1.00	1.00
2.22	1.00	0.76	0.82	1.00	0.34	0.64	1.00	0.99	0.59	1.00	1.00	0.86	1.00	1.00
2.23	1.00	0.78	0.86	1.00	0.34	0.66	1.00	1.00	0.61	1.00	1.00	0.88	1.00	1.00
2.25	1.00	0.80	0.89	1.00	0.35	0.67	1.00	1.00	0.63	1.00	1.00	0.91	1.00	1.00
2.27	1.00	0.82	0.93	1.00	0.36	0.69	1.00	1.00	0.66	1.00	1.00	0.94	1.00	1.00
2.28	1.00	0.84	0.97	1.00	0.37	0.71	1.00	1.00	0.68	1.00	1.00	0.95	1.00	1.00
2.30	1.00	0.85	1.00	1.00	0.37	0.72	1.00	1.00	0.70	1.00	1.00	0.97	1.00	1.00
2.32	1.00	0.88	1.00	1.00	0.38	0.72	1.00	1.00	0.73	1.00	1.00	0.98	1.00	1.00
2.33	1.00	0.90	1.00	1.00	0.39	0.74	1.00	1.00	0.75	1.00	1.00	0.98	1.00	1.00
2.35	1.00	0.92	1.00	1.00	0.40	0.77	1.00	1.00	0.78	1.00	1.00	0.99	1.00	1.00
2.37	1.00	0.93	1.00	1.00	0.41	0.80	1.00	1.00	0.81	1.00	1.00	0.99	1.00	1.00
2.38	1.00	0.95	1.00	1.00	0.42	0.82	1.00	1.00	0.84	1.00	1.00	0.99	1.00	1.00
2.40	1.00	0.97	1.00	1.00	0.43	0.85	1.00	1.00	0.87	1.00	1.00	1.00	1.00	1.00
2.42	1.00	0.99	1.00	1.00	0.45	0.87	1.00	1.00	0.91	1.00	1.00	1.00	1.00	1.00
2.43	1.00	1.00	1.00	1.00	0.47	0.90	1.00	1.00	0.93	1.00	1.00	1.00	1.00	1.00
2.45	1.00	1.00	1.00	1.00	0.50	0.91	1.00	1.00	0.95	1.00	1.00	1.00	1.00	1.00
2.47	1.00	1.00	1.00	1.00	0.51	0.94	1.00	1.00	0.97	1.00	1.00	1.00	1.00	1.00
2.48	1.00	1.00	1.00	1.00	0.52	0.96	1.00	1.00	0.98	1.00	1.00	1.00	1.00	1.00
2.50	1.00	1.00	1.00	1.00	0.54	0.99	1.00	1.00	0.98	1.00	1.00	1.00	1.00	1.00
2.52	0.97	0.99	0.96	0.96	0.51	0.98	0.99	1.00	0.99	1.00	1.00	1.00	1.00	1.00
2.53	0.94	0.97	0.92	0.92	0.50	0.96	0.98	0.97	0.98	0.95	0.96	0.97	0.96	0.84
2.55	0.91	0.94	0.88	0.88	0.48	0.94	0.97	0.95	0.95	0.91	0.91	0.97	0.93	0.69
2.57	0.88	0.91	0.84	0.84	0.47	0.93	0.96	0.92	0.92	0.87	0.87	0.96	0.90	0.55
2.58	0.85	0.88	0.81	0.81	0.45	0.91	0.95	0.89	0.88	0.82	0.84	0.95	0.88	0.43
2.60	0.82	0.86	0.77	0.77	0.44	0.90	0.94	0.87	0.85	0.77	0.82	0.93	0.86	0.34
2.62	0.79	0.83	0.73	0.73	0.42	0.89	0.93	0.85	0.81	0.73	0.79	0.92	0.84	0.27
2.63	0.76	0.80	0.70	0.70	0.41	0.88	0.92	0.83	0.78	0.68	0.78	0.90	0.82	0.21
2.65	0.73	0.77	0.66	0.66	0.40	0.87	0.92	0.80	0.74	0.63	0.76	0.89	0.80	0.16
2.67	0.70	0.74	0.63	0.63	0.39	0.86	0.91	0.78	0.71	0.59	0.74	0.87	0.78	0.12
2.68	0.67	0.71	0.60	0.59	0.37	0.85	0.90	0.76	0.67	0.54	0.72	0.86	0.76	0.09
2.70	0.64	0.68	0.57	0.56	0.36	0.84	0.90	0.74	0.64	0.50	0.70	0.84	0.74	0.06
2.72	0.61	0.65	0.54	0.52	0.35	0.83	0.89	0.72	0.60	0.45	0.69	0.82	0.72	0.05
2.73	0.59	0.62	0.51	0.49	0.34	0.83	0.89	0.70	0.57	0.41	0.67	0.81	0.70	0.03
2.75	0.56	0.59	0.49	0.46	0.33	0.82	0.88	0.67	0.53	0.36	0.66	0.79	0.68	0.02
2.77	0.53	0.56	0.47	0.43	0.32	0.81	0.88	0.65	0.49	0.32	0.65	0.77	0.66	0.02
2.78	0.51	0.52	0.44	0.39	0.30	0.80	0.87	0.62	0.46	0.28	0.63	0.76	0.64	0.01
2.80	0.48	0.50	0.42	0.36	0.29	0.80	0.86	0.59	0.42	0.23	0.62	0.74	0.62	0.01
2.82	0.46	0.47	0.40	0.33	0.28	0.79	0.86	0.56	0.39	0.18	0.61	0.72	0.60	0.01
2.83	0.44	0.44	0.38	0.30	0.27	0.78	0.85	0.53	0.35	0.13	0.60	0.70	0.58	0.01
2.85	0.42	0.41	0.36	0.27	0.26	0.77	0.85	0.50	0.32	0.10	0.58	0.69	0.56	0.00
2.87	0.40	0.38	0.34	0.24	0.25	0.77	0.84	0.47	0.28	0.07	0.57	0.67	0.54	0.00
2.88	0.38	0.35	0.32	0.20	0.24	0.76	0.84	0.44	0.25	0.05	0.56	0.65	0.53	0.00
2.90	0.36	0.32	0.31	0.17	0.23	0.75	0.83	0.41	0.21	0.04	0.54	0.64	0.51	0.00
2.92	0.34	0.29	0.29	0.14	0.22	0.74	0.82	0.38	0.18	0.03	0.53	0.62	0.49	0.00
2.93	0.33	0.26	0.27	0.11	0.21	0.73	0.82	0.35	0.15	0.02	0.51	0.60	0.47	0.00
2.95	0.31	0.24	0.26	0.07	0.20	0.72	0.81	0.32	0.12	0.01	0.49	0.58	0.46	0.00
2.97	0.30	0.21	0.24	0.04	0.19	0.71	0.81	0.28	0.08	0.01	0.47	0.57	0.44	0.00
2.98	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00

==> history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history

